Efficient reference configuration formulation in fully nonlinear poroelastic media

Typical pipelines for model geometry generation in computational biomedicine stem from images, which are usually considered to be at rest, despite the object being in mechanical equilibrium under several forces. We refer to the stress-free geometry computation as the reference configuration problem, and in this work we extend such a formulation to the theory of fully nonlinear poroelastic media. The main steps are (i) writing the equations in terms of the reference porosity and (ii) defining a time dependent problem whose steady state solution is the reference porosity. This problem can be computationally challenging as it can require several hundreds of iterations to converge, so we propose the use of Anderson acceleration to speed up this procedure. Our evidence shows that this strategy can reduce the number of iterations up to 80\%. In addition, we note that a primal formulation of the nonlinear mass conservation equations is not consistent due to the presence of second order derivatives of the displacement, which we alleviate through adequate mixed formulations. All claims are validated through numerical simulations in both idealized and realistic scenarios.

==> pm-one-phase-3d-back.csv <==
Time,phiAvg
0,0.1
1,0.0990115
2,0.0970795
3,0.0942791
4,0.0907104
5,0.0864926
6,0.0817575
7,0.0766426
8,0.0712853
9,0.0658174
10,0.0603607
11,0.0554594
12,0.0510571
13,0.0471039
14,0.043555
15,0.0403703
16,0.0375137
17,0.0349531
18,0.0326591
19,0.0306055
20,0.0287684
21,0.0271264
22,0.0256598
23,0.0243512
24,0.0231845
25,0.0221451
26,0.02122
27,0.0203973
28,0.0196662
29,0.0190171
30,0.0184412
31,0.0179306
32,0.0174781
33,0.0170775
34,0.016723
35,0.0164094
36,0.0161322
37,0.0158872
38,0.0156708
39,0.0154797
40,0.0153111
41,0.0151623
42,0.0150311
43,0.0149153
44,0.0148132
45,0.0147232
46,0.0146439
47,0.014574
48,0.0145125
49,0.0144582
50,0.0144104
51,0.0143683
52,0.0143312
53,0.0142986
54,0.0142698
55,0.0142445
56,0.0142222
57,0.0142026
58,0.0141853
59,0.0141701
60,0.0141567
61,0.0141449
62,0.0141345
63,0.0141254
64,0.0141173
65,0.0141103
66,0.014104
67,0.0140985
68,0.0140937
69,0.0140894
70,0.0140857
71,0.0140824
72,0.0140795
73,0.014077
74,0.0140747
75,0.0140727
76,0.014071
77,0.0140695
78,0.0140681
79,0.0140669
80,0.0140659
81,0.014065
82,0.0140642
83,0.0140634
84,0.0140628
85,0.0140623
86,0.0140618
87,0.0140613
88,0.014061
89,0.0140606
90,0.0140603
91,0.0140601
92,0.0140599
93,0.0140597
94,0.0140595
95,0.0140593
96,0.0140592
97,0.0140591
98,0.014059


==> pm-one-phase-3d-forw.csv <==
Time,phiAvg
0,0.0140589
1,0.0163771
2,0.0182324
3,0.0209073
4,0.0242958
5,0.0282768
6,0.032721
7,0.037498
8,0.0424809
9,0.0475512
10,0.0526021
11,0.0571355
12,0.0612101
13,0.0648767
14,0.0681795
15,0.0711571
16,0.0738437
17,0.0762693
18,0.0784605
19,0.080441
20,0.0822319
21,0.0838521
22,0.0853183
23,0.0866456
24,0.0878476
25,0.0889363
26,0.0899227
27,0.0908166
28,0.0916268
29,0.0923613
30,0.0930273
31,0.0936312
32,0.0941788
33,0.0946756
34,0.0951263
35,0.0955351
36,0.0959061
37,0.0962427
38,0.0965481
39,0.0968253
40,0.0970768
41,0.0973052
42,0.0975124
43,0.0977005
44,0.0978712
45,0.0980262
46,0.0981669
47,0.0982946
48,0.0984106
49,0.0985159
50,0.0986114
51,0.0986982
52,0.098777
53,0.0988485
54,0.0989135
55,0.0989724
56,0.099026
57,0.0990746
58,0.0991187
59,0.0991588
60,0.0991952
61,0.0992282
62,0.0992582
63,0.0992855
64,0.0993102
65,0.0993326
66,0.099353
67,0.0993716
68,0.0993884
69,0.0994037
70,0.0994175
71,0.0994301
72,0.0994415
73,0.0994519
74,0.0994614
75,0.0994699
76,0.0994777
77,0.0994847
78,0.0994912
79,0.099497
80,0.0995023
81,0.0995071
82,0.0995114
83,0.0995154
84,0.099519
85,0.0995222
86,0.0995252
87,0.0995279
88,0.0995303
89,0.0995326
90,0.0995346
91,0.0995364
92,0.0995381
93,0.0995396
94,0.0995409
95,0.0995422
96,0.0995433
97,0.0995443
98,0.0995453
99,0.0995461
100,0.0995469
101,0.0995476
102,0.0995482
103,0.0995488
104,0.0995493
105,0.0995498
106,0.0995502
107,0.0995506
108,0.099551
109,0.0995513
110,0.0995516
111,0.0995518
112,0.0995521
113,0.0995523
114,0.0995525
115,0.0995527
116,0.0995528
117,0.099553
118,0.0995531
119,0.0995533
120,0.0995534
121,0.0995535
122,0.0995536


==> pm-one-phase-back.csv <==
Time,phiAvg
0,0.1
1,0.0999001
2,0.0997008
3,0.0994029
4,0.0990075
5,0.0985162
6,0.0979306
7,0.097253
8,0.0964858
9,0.0956315
10,0.0946932
11,0.0937657
12,0.0928488
13,0.0919424
14,0.0910463
15,0.0901605
16,0.0892848
17,0.088419
18,0.0875632
19,0.086717
20,0.0858805
21,0.0850535
22,0.0842359
23,0.0834275
24,0.0826284
25,0.0818382
26,0.0810571
27,0.0802848
28,0.0795212
29,0.0787662
30,0.0780198
31,0.0772818
32,0.0765521
33,0.0758307
34,0.0751174
35,0.0744121
36,0.0737148
37,0.0730253
38,0.0723436
39,0.0716696
40,0.0710031
41,0.0703442
42,0.0696926
43,0.0690484
44,0.0684114
45,0.0677816
46,0.0671588
47,0.066543
48,0.0659342
49,0.0653321
50,0.0647369
51,0.0641482
52,0.0635662
53,0.0629908
54,0.0624217
55,0.0618591
56,0.0613027
57,0.0607526
58,0.0602087
59,0.0596708
60,0.059139
61,0.0586131
62,0.0580931
63,0.057579
64,0.0570706
65,0.0565679
66,0.0560708
67,0.0555793
68,0.0550934
69,0.0546128
70,0.0541377
71,0.0536678
72,0.0532033
73,0.0527439
74,0.0522897
75,0.0518406
76,0.0513965
77,0.0509574
78,0.0505233
79,0.050094
80,0.0496695
81,0.0492498
82,0.0488348
83,0.0484245
84,0.0480187
85,0.0476176
86,0.0472209
87,0.0468287
88,0.046441
89,0.0460575
90,0.0456784
91,0.0453036
92,0.044933
93,0.0445666
94,0.0442043
95,0.0438461
96,0.0434919
97,0.0431417
98,0.0427955
99,0.0424532
100,0.0421147
101,0.0417801
102,0.0414493
103,0.0411222
104,0.0407988
105,0.0404791
106,0.040163
107,0.0398505
108,0.0395415
109,0.0392361
110,0.0389341
111,0.0386355
112,0.0383403
113,0.0380485
114,0.03776
115,0.0374748
116,0.0371929
117,0.0369141
118,0.0366386
119,0.0363662
120,0.0360969
121,0.0358306
122,0.0355675
123,0.0353073
124,0.0350501
125,0.0347959
126,0.0345445
127,0.0342961
128,0.0340505
129,0.0338077
130,0.0335677
131,0.0333305
132,0.033096
133,0.0328642
134,0.0326351
135,0.0324086
136,0.0321848
137,0.0319635
138,0.0317448
139,0.0315286
140,0.0313149
141,0.0311037
142,0.0308949
143,0.0306886
144,0.0304847
145,0.0302831
146,0.0300839
147,0.0298869
148,0.0296923
149,0.0295
150,0.0293099
151,0.029122
152,0.0289363
153,0.0287528
154,0.0285714
155,0.0283921
156,0.028215
157,0.0280399
158,0.0278669
159,0.0276959
160,0.0275269
161,0.0273599
162,0.0271949
163,0.0270318
164,0.0268707
165,0.0267114
166,0.0265541
167,0.0263986
168,0.0262449
169,0.026093
170,0.025943
171,0.0257947
172,0.0256482
173,0.0255034
174,0.0253604
175,0.025219
176,0.0250794
177,0.0249414
178,0.024805
179,0.0246703
180,0.0245372
181,0.0244057
182,0.0242757
183,0.0241473
184,0.0240205
185,0.0238951
186,0.0237713
187,0.023649
188,0.0235281
189,0.0234087
190,0.0232907
191,0.0231742
192,0.023059
193,0.0229453
194,0.0228329
195,0.0227219
196,0.0226122
197,0.0225039
198,0.0223968
199,0.0222911
200,0.0221867
201,0.0220835
202,0.0219816
203,0.0218809
204,0.0217814
205,0.0216832
206,0.0215861
207,0.0214903
208,0.0213956
209,0.0213021
210,0.0212097
211,0.0211184
212,0.0210283
213,0.0209393
214,0.0208514
215,0.0207645
216,0.0206787
217,0.020594
218,0.0205103
219,0.0204277
220,0.020346
221,0.0202654
222,0.0201858
223,0.0201071
224,0.0200295
225,0.0199528
226,0.019877
227,0.0198022
228,0.0197283
229,0.0196553
230,0.0195833
231,0.0195121
232,0.0194418
233,0.0193724
234,0.0193039
235,0.0192362
236,0.0191694
237,0.0191034
238,0.0190382
239,0.0189738
240,0.0189103
241,0.0188475
242,0.0187855
243,0.0187243
244,0.0186639
245,0.0186042
246,0.0185453
247,0.0184871
248,0.0184297
249,0.018373
250,0.018317
251,0.0182617
252,0.0182071
253,0.0181531
254,0.0180999
255,0.0180474
256,0.0179955
257,0.0179442
258,0.0178936
259,0.0178437
260,0.0177944
261,0.0177457
262,0.0176976
263,0.0176501
264,0.0176033
265,0.017557
266,0.0175114
267,0.0174663
268,0.0174218
269,0.0173778
270,0.0173344
271,0.0172916
272,0.0172493
273,0.0172075
274,0.0171663
275,0.0171256
276,0.0170855
277,0.0170458
278,0.0170067
279,0.016968
280,0.0169299
281,0.0168922
282,0.0168551
283,0.0168184
284,0.0167821
285,0.0167464
286,0.0167111
287,0.0166762
288,0.0166418
289,0.0166079
290,0.0165744
291,0.0165413
292,0.0165086
293,0.0164764
294,0.0164446
295,0.0164132
296,0.0163822
297,0.0163516
298,0.0163214
299,0.0162916
300,0.0162621
301,0.0162331
302,0.0162044
303,0.0161761
304,0.0161482
305,0.0161206
306,0.0160934
307,0.0160665
308,0.01604
309,0.0160138
310,0.015988
311,0.0159625
312,0.0159374
313,0.0159125
314,0.015888
315,0.0158638
316,0.01584
317,0.0158164
318,0.0157932
319,0.0157702
320,0.0157475
321,0.0157252
322,0.0157031
323,0.0156813
324,0.0156599
325,0.0156386
326,0.0156177
327,0.015597
328,0.0155767
329,0.0155565
330,0.0155367
331,0.0155171
332,0.0154977
333,0.0154786
334,0.0154598
335,0.0154412
336,0.0154228
337,0.0154047
338,0.0153869
339,0.0153692
340,0.0153518
341,0.0153346
342,0.0153177
343,0.015301
344,0.0152845
345,0.0152682
346,0.0152521
347,0.0152362
348,0.0152206
349,0.0152051
350,0.0151899
351,0.0151748
352,0.01516
353,0.0151453
354,0.0151309
355,0.0151166
356,0.0151025
357,0.0150886
358,0.0150749
359,0.0150614
360,0.015048
361,0.0150348
362,0.0150218
363,0.015009
364,0.0149963
365,0.0149838
366,0.0149715
367,0.0149594
368,0.0149473
369,0.0149355
370,0.0149238
371,0.0149123
372,0.0149009
373,0.0148897
374,0.0148786
375,0.0148676
376,0.0148568
377,0.0148462
378,0.0148357
379,0.0148253
380,0.0148151
381,0.014805
382,0.014795
383,0.0147852
384,0.0147755
385,0.0147659
386,0.0147565
387,0.0147472
388,0.014738
389,0.0147289
390,0.0147199
391,0.0147111
392,0.0147024
393,0.0146938
394,0.0146853
395,0.0146769
396,0.0146687
397,0.0146605
398,0.0146525
399,0.0146445
400,0.0146367
401,0.014629
402,0.0146213
403,0.0146138
404,0.0146064
405,0.0145991
406,0.0145918
407,0.0145847
408,0.0145777
409,0.0145707
410,0.0145639
411,0.0145571
412,0.0145504
413,0.0145438
414,0.0145374
415,0.0145309
416,0.0145246
417,0.0145184
418,0.0145122
419,0.0145062
420,0.0145002
421,0.0144943
422,0.0144884
423,0.0144827
424,0.014477
425,0.0144714
426,0.0144659
427,0.0144604
428,0.014455
429,0.0144497
430,0.0144445
431,0.0144393
432,0.0144342
433,0.0144292
434,0.0144242
435,0.0144193
436,0.0144145
437,0.0144097
438,0.014405
439,0.0144003
440,0.0143958
441,0.0143912
442,0.0143868
443,0.0143824
444,0.014378
445,0.0143738
446,0.0143695
447,0.0143654
448,0.0143613
449,0.0143572
450,0.0143532
451,0.0143492
452,0.0143453
453,0.0143415
454,0.0143377
455,0.014334
456,0.0143303
457,0.0143266
458,0.014323
459,0.0143195
460,0.014316
461,0.0143125
462,0.0143091
463,0.0143057
464,0.0143024
465,0.0142992
466,0.0142959
467,0.0142927
468,0.0142896
469,0.0142865
470,0.0142834
471,0.0142804
472,0.0142774
473,0.0142745
474,0.0142716
475,0.0142687
476,0.0142659
477,0.0142631
478,0.0142604
479,0.0142577
480,0.014255
481,0.0142524
482,0.0142498
483,0.0142472
484,0.0142447
485,0.0142422
486,0.0142397
487,0.0142373
488,0.0142349
489,0.0142325
490,0.0142301
491,0.0142278
492,0.0142256
493,0.0142233
494,0.0142211
495,0.0142189
496,0.0142168
497,0.0142146
498,0.0142125
499,0.0142105
500,0.0142084
501,0.0142064
502,0.0142044
503,0.0142025
504,0.0142005
505,0.0141986
506,0.0141967
507,0.0141949
508,0.014193
509,0.0141912
510,0.0141895
511,0.0141877
512,0.014186
513,0.0141842
514,0.0141825
515,0.0141809
516,0.0141792
517,0.0141776
518,0.014176
519,0.0141744
520,0.0141729
521,0.0141713
522,0.0141698
523,0.0141683
524,0.0141668
525,0.0141654
526,0.0141639
527,0.0141625
528,0.0141611
529,0.0141597
530,0.0141584
531,0.014157
532,0.0141557
533,0.0141544
534,0.0141531
535,0.0141518
536,0.0141506
537,0.0141493
538,0.0141481
539,0.0141469
540,0.0141457
541,0.0141445
542,0.0141434
543,0.0141422
544,0.0141411
545,0.01414
546,0.0141389
547,0.0141378
548,0.0141368
549,0.0141357
550,0.0141347
551,0.0141336
552,0.0141326
553,0.0141316
554,0.0141306
555,0.0141297
556,0.0141287
557,0.0141278
558,0.0141268
559,0.0141259
560,0.014125
561,0.0141241
562,0.0141232
563,0.0141223
564,0.0141215
565,0.0141206
566,0.0141198
567,0.014119
568,0.0141182
569,0.0141173
570,0.0141166
571,0.0141158
572,0.014115
573,0.0141142
574,0.0141135
575,0.0141127
576,0.014112
577,0.0141113
578,0.0141106
579,0.0141099
580,0.0141092
581,0.0141085
582,0.0141078
583,0.0141071
584,0.0141065
585,0.0141058
586,0.0141052
587,0.0141046
588,0.014104
589,0.0141033
590,0.0141027
591,0.0141021
592,0.0141015
593,0.014101
594,0.0141004
595,0.0140998
596,0.0140993
597,0.0140987
598,0.0140982
599,0.0140976
600,0.0140971
601,0.0140966
602,0.0140961
603,0.0140956
604,0.0140951
605,0.0140946
606,0.0140941
607,0.0140936
608,0.0140931
609,0.0140926
610,0.0140922
611,0.0140917
612,0.0140913
613,0.0140908
614,0.0140904
615,0.01409
616,0.0140895
617,0.0140891
618,0.0140887
619,0.0140883
620,0.0140879
621,0.0140875
622,0.0140871
623,0.0140867
624,0.0140863
625,0.0140859
626,0.0140856
627,0.0140852
628,0.0140848
629,0.0140845
630,0.0140841
631,0.0140838
632,0.0140834
633,0.0140831
634,0.0140828
635,0.0140824
636,0.0140821
637,0.0140818
638,0.0140815
639,0.0140812
640,0.0140809
641,0.0140806
642,0.0140803
643,0.01408
644,0.0140797
645,0.0140794
646,0.0140791
647,0.0140788
648,0.0140785
649,0.0140783
650,0.014078
651,0.0140777
652,0.0140775
653,0.0140772
654,0.0140769


==> pm-one-phase-forw.csv <==
Time,phiAvg
0,0.0140767
1,0.0155863
2,0.0157823
3,0.0160752
4,0.0164636
5,0.0169456
6,0.0175192
7,0.0181819
8,0.018931
9,0.0197635
10,0.0206762
11,0.0215766
12,0.0224652
13,0.0233421
14,0.0242076
15,0.0250619
16,0.0259052
17,0.0267378
18,0.0275598
19,0.0283715
20,0.029173
21,0.0299644
22,0.0307461
23,0.0315181
24,0.0322806
25,0.0330338
26,0.0337778
27,0.0345127
28,0.0352388
29,0.0359561
30,0.0366647
31,0.0373649
32,0.0380567
33,0.0387403
34,0.0394158
35,0.0400832
36,0.0407428
37,0.0413946
38,0.0420388
39,0.0426754
40,0.0433046
41,0.0439265
42,0.0445411
43,0.0451486
44,0.0457491
45,0.0463427
46,0.0469294
47,0.0475093
48,0.0480826
49,0.0486494
50,0.0492096
51,0.0497635
52,0.0503111
53,0.0508524
54,0.0513876
55,0.0519167
56,0.0524399
57,0.0529571
58,0.0534685
59,0.0539742
60,0.0544742
61,0.0549686
62,0.0554574
63,0.0559407
64,0.0564187
65,0.0568913
66,0.0573587
67,0.0578209
68,0.0582779
69,0.0587299
70,0.0591769
71,0.0596189
72,0.060056
73,0.0604883
74,0.0609159
75,0.0613387
76,0.0617569
77,0.0621705
78,0.0625795
79,0.0629841
80,0.0633842
81,0.06378
82,0.0641714
83,0.0645586
84,0.0649415
85,0.0653203
86,0.065695
87,0.0660656
88,0.0664321
89,0.0667947
90,0.0671533
91,0.0675081
92,0.067859
93,0.0682062
94,0.0685496
95,0.0688893
96,0.0692253
97,0.0695577
98,0.0698865
99,0.0702118
100,0.0705336
101,0.0708519
102,0.0711668
103,0.0714784
104,0.0717866
105,0.0720915
106,0.0723932
107,0.0726916
108,0.0729868
109,0.0732789
110,0.0735679
111,0.0738538
112,0.0741366
113,0.0744165
114,0.0746934
115,0.0749673
116,0.0752383
117,0.0755064
118,0.0757717
119,0.0760342
120,0.0762939
121,0.0765509
122,0.0768051
123,0.0770567
124,0.0773056
125,0.0775518
126,0.0777955
127,0.0780366
128,0.0782751
129,0.0785112
130,0.0787447
131,0.0789758
132,0.0792045
133,0.0794307
134,0.0796546
135,0.0798761
136,0.0800954
137,0.0803123
138,0.0805269
139,0.0807393
140,0.0809494
141,0.0811574
142,0.0813632
143,0.0815668
144,0.0817683
145,0.0819677
146,0.082165
147,0.0823602
148,0.0825535
149,0.0827447
150,0.0829339
151,0.0831211
152,0.0833064
153,0.0834897
154,0.0836712
155,0.0838507
156,0.0840284
157,0.0842042
158,0.0843783
159,0.0845505
160,0.0847209
161,0.0848895
162,0.0850564
163,0.0852216
164,0.085385
165,0.0855468
166,0.0857069
167,0.0858653
168,0.0860221
169,0.0861773
170,0.0863308
171,0.0864828
172,0.0866332
173,0.086782
174,0.0869293
175,0.0870751
176,0.0872194
177,0.0873622
178,0.0875035
179,0.0876434
180,0.0877818
181,0.0879188
182,0.0880544
183,0.0881885
184,0.0883213
185,0.0884528
186,0.0885828
187,0.0887116
188,0.088839
189,0.0889651
190,0.0890899
191,0.0892134
192,0.0893357
193,0.0894567
194,0.0895765
195,0.089695
196,0.0898123
197,0.0899284
198,0.0900433
199,0.0901571
200,0.0902696
201,0.090381
202,0.0904913
203,0.0906005
204,0.0907085
205,0.0908154
206,0.0909212
207,0.091026
208,0.0911296
209,0.0912323
210,0.0913338
211,0.0914343
212,0.0915338
213,0.0916323
214,0.0917298
215,0.0918262
216,0.0919217
217,0.0920162
218,0.0921098
219,0.0922024
220,0.092294
221,0.0923847
222,0.0924745
223,0.0925634
224,0.0926514
225,0.0927384
226,0.0928246
227,0.0929099
228,0.0929943
229,0.0930779
230,0.0931606
231,0.0932425
232,0.0933235
233,0.0934038
234,0.0934832
235,0.0935617
236,0.0936395
237,0.0937165
238,0.0937928
239,0.0938682
240,0.0939429
241,0.0940168
242,0.0940899
243,0.0941624
244,0.094234
245,0.094305
246,0.0943752
247,0.0944448
248,0.0945136
249,0.0945817
250,0.0946491
251,0.0947158
252,0.0947819
253,0.0948473
254,0.094912
255,0.0949761
256,0.0950395
257,0.0951023
258,0.0951644
259,0.0952259
260,0.0952868
261,0.0953471
262,0.0954067
263,0.0954658
264,0.0955242
265,0.0955821
266,0.0956394
267,0.0956961
268,0.0957522
269,0.0958077
270,0.0958627
271,0.0959172
272,0.095971
273,0.0960244
274,0.0960772
275,0.0961294
276,0.0961812
277,0.0962324
278,0.0962831
279,0.0963332
280,0.0963829
281,0.0964321
282,0.0964807
283,0.0965289
284,0.0965766
285,0.0966238
286,0.0966705
287,0.0967168
288,0.0967626
289,0.0968079
290,0.0968528
291,0.0968972
292,0.0969412
293,0.0969847
294,0.0970278
295,0.0970704
296,0.0971126
297,0.0971544
298,0.0971958
299,0.0972368
300,0.0972773
301,0.0973174
302,0.0973571
303,0.0973965
304,0.0974354
305,0.0974739
306,0.0975121
307,0.0975498
308,0.0975872
309,0.0976242
310,0.0976608
311,0.0976971
312,0.097733
313,0.0977685
314,0.0978037
315,0.0978385
316,0.097873
317,0.0979071
318,0.0979409
319,0.0979743
320,0.0980074
321,0.0980402
322,0.0980726
323,0.0981047
324,0.0981365
325,0.0981679
326,0.0981991
327,0.0982299
328,0.0982604
329,0.0982906
330,0.0983205
331,0.0983502
332,0.0983795
333,0.0984085
334,0.0984372
335,0.0984656
336,0.0984938
337,0.0985216
338,0.0985492
339,0.0985765
340,0.0986036
341,0.0986303
342,0.0986568
343,0.098683
344,0.098709
345,0.0987347
346,0.0987601
347,0.0987853
348,0.0988102
349,0.0988349
350,0.0988593
351,0.0988835
352,0.0989074
353,0.0989311
354,0.0989546
355,0.0989778
356,0.0990008
357,0.0990236
358,0.0990461
359,0.0990684
360,0.0990905
361,0.0991124
362,0.099134
363,0.0991554
364,0.0991766
365,0.0991976
366,0.0992184
367,0.099239
368,0.0992593
369,0.0992795
370,0.0992994
371,0.0993192
372,0.0993388
373,0.0993581
374,0.0993773
375,0.0993963
376,0.099415
377,0.0994336
378,0.099452
379,0.0994703
380,0.0994883
381,0.0995062
382,0.0995238
383,0.0995413
384,0.0995587
385,0.0995758
386,0.0995928
387,0.0996096
388,0.0996262
389,0.0996427
390,0.099659
391,0.0996752
392,0.0996911
393,0.099707
394,0.0997226
395,0.0997381
396,0.0997535
397,0.0997687
398,0.0997837
399,0.0997986
400,0.0998133
401,0.0998279
402,0.0998424
403,0.0998567
404,0.0998708
405,0.0998849
406,0.0998987
407,0.0999125
408,0.0999261
409,0.0999395
410,0.0999529
411,0.099966
412,0.0999791
413,0.099992
414,0.100005
415,0.100018
416,0.10003
417,0.100042
418,0.100055
419,0.100067
420,0.100079
421,0.100091
422,0.100103
423,0.100114
424,0.100126
425,0.100137
426,0.100149
427,0.10016
428,0.100171
429,0.100182
430,0.100193
431,0.100204
432,0.100214
433,0.100225
434,0.100235
435,0.100246
436,0.100256
437,0.100266
438,0.100276
439,0.100286
440,0.100296
441,0.100306
442,0.100315
443,0.100325
444,0.100334
445,0.100344
446,0.100353
447,0.100362
448,0.100371
449,0.10038
450,0.100389
451,0.100398
452,0.100407
453,0.100415
454,0.100424
455,0.100432
456,0.100441
457,0.100449
458,0.100457
459,0.100465
460,0.100474
461,0.100482
462,0.100489
463,0.100497
464,0.100505
465,0.100513
466,0.10052
467,0.100528
468,0.100535
469,0.100542
470,0.10055
471,0.100557
472,0.100564
473,0.100571
474,0.100578
475,0.100585
476,0.100592
477,0.100599
478,0.100605
479,0.100612
480,0.100619
481,0.100625
482,0.100632
483,0.100638
484,0.100644
485,0.100651
486,0.100657
487,0.100663
488,0.100669
489,0.100675
490,0.100681
491,0.100687
492,0.100693
493,0.100698
494,0.100704
495,0.10071
496,0.100715
497,0.100721
498,0.100726
499,0.100732
500,0.100737
501,0.100743
502,0.100748
503,0.100753
504,0.100758
505,0.100763
506,0.100768
507,0.100773
508,0.100778
509,0.100783
510,0.100788
511,0.100793
512,0.100798
513,0.100802
514,0.100807
515,0.100812
516,0.100816
517,0.100821
518,0.100825
519,0.10083
520,0.100834
521,0.100838
522,0.100843
523,0.100847
524,0.100851
525,0.100855
526,0.10086
527,0.100864
528,0.100868
529,0.100872
530,0.100876
531,0.10088
532,0.100884
533,0.100887
534,0.100891
535,0.100895
536,0.100899
537,0.100903
538,0.100906
539,0.10091
540,0.100913
541,0.100917
542,0.10092
543,0.100924
544,0.100927
545,0.100931
546,0.100934
547,0.100938
548,0.100941
549,0.100944
550,0.100947
551,0.100951
552,0.100954
553,0.100957
554,0.10096
555,0.100963
556,0.100966
557,0.100969
558,0.100972
559,0.100975
560,0.100978
561,0.100981
562,0.100984
563,0.100987
564,0.10099
565,0.100992
566,0.100995
567,0.100998
568,0.101001
569,0.101003
570,0.101006
571,0.101009
572,0.101011
573,0.101014
574,0.101016
575,0.101019
576,0.101021
577,0.101024
578,0.101026
579,0.101029
580,0.101031
581,0.101034
582,0.101036
583,0.101038
584,0.101041
585,0.101043
586,0.101045
587,0.101047
588,0.10105
589,0.101052
590,0.101054
591,0.101056
592,0.101058
593,0.10106
594,0.101062
595,0.101064
596,0.101067
597,0.101069
598,0.101071
599,0.101073
600,0.101075
601,0.101076
602,0.101078
603,0.10108
604,0.101082
605,0.101084
606,0.101086
607,0.101088
608,0.10109
609,0.101091
610,0.101093
611,0.101095
612,0.101097
613,0.101098
614,0.1011
615,0.101102
616,0.101103
617,0.101105
618,0.101107
619,0.101108
620,0.10111
621,0.101112
622,0.101113
623,0.101115
624,0.101116
625,0.101118
626,0.101119
627,0.101121
628,0.101122
629,0.101124
630,0.101125
631,0.101127
632,0.101128
633,0.101129
634,0.101131
635,0.101132
636,0.101134
637,0.101135
638,0.101136
639,0.101138
640,0.101139
641,0.10114
642,0.101142
643,0.101143
644,0.101144
645,0.101145
646,0.101147
647,0.101148
648,0.101149
649,0.10115
650,0.101151
651,0.101153
652,0.101154
653,0.101155
654,0.101156
655,0.101157
656,0.101158
657,0.101159
658,0.10116
659,0.101162
660,0.101163
661,0.101164
662,0.101165
663,0.101166
664,0.101167
665,0.101168
666,0.101169
667,0.10117
668,0.101171
669,0.101172
670,0.101173
671,0.101174
672,0.101175
673,0.101176
674,0.101177
675,0.101177
676,0.101178
677,0.101179
678,0.10118
679,0.101181
680,0.101182
681,0.101183
682,0.101184


==> pm-one-phase-mixed-p-back.csv <==
Time,phiAvg
0,0.1
1,0.0999001
2,0.0997008
3,0.0994029
4,0.0990075
5,0.0985162
6,0.0979306
7,0.097253
8,0.0964858
9,0.0956315
10,0.0946932
11,0.0937657
12,0.0928488
13,0.0919424
14,0.0910463
15,0.0901605
16,0.0892848
17,0.088419
18,0.0875632
19,0.086717
20,0.0858805
21,0.0850535
22,0.0842359
23,0.0834275
24,0.0826284
25,0.0818382
26,0.0810571
27,0.0802848
28,0.0795212
29,0.0787662
30,0.0780198
31,0.0772818
32,0.0765521
33,0.0758307
34,0.0751174
35,0.0744121
36,0.0737148
37,0.0730253
38,0.0723436
39,0.0716696
40,0.0710031
41,0.0703442
42,0.0696926
43,0.0690484
44,0.0684114
45,0.0677816
46,0.0671588
47,0.066543
48,0.0659342
49,0.0653321
50,0.0647369
51,0.0641482
52,0.0635662
53,0.0629908
54,0.0624217
55,0.0618591
56,0.0613027
57,0.0607526
58,0.0602087
59,0.0596708
60,0.059139
61,0.0586131
62,0.0580931
63,0.057579
64,0.0570706
65,0.0565679
66,0.0560708
67,0.0555793
68,0.0550934
69,0.0546128
70,0.0541377
71,0.0536678
72,0.0532033
73,0.0527439
74,0.0522897
75,0.0518406
76,0.0513965
77,0.0509574
78,0.0505233
79,0.050094
80,0.0496695
81,0.0492498
82,0.0488348
83,0.0484245
84,0.0480187
85,0.0476176
86,0.0472209
87,0.0468287
88,0.046441
89,0.0460575
90,0.0456784
91,0.0453036
92,0.044933
93,0.0445666
94,0.0442043
95,0.0438461
96,0.0434919
97,0.0431417
98,0.0427955
99,0.0424532
100,0.0421147
101,0.0417801
102,0.0414493
103,0.0411222
104,0.0407988
105,0.0404791
106,0.040163
107,0.0398505
108,0.0395415
109,0.0392361
110,0.0389341
111,0.0386355
112,0.0383403
113,0.0380485
114,0.03776
115,0.0374748
116,0.0371929
117,0.0369141
118,0.0366386
119,0.0363662
120,0.0360969
121,0.0358306
122,0.0355675
123,0.0353073
124,0.0350501
125,0.0347959
126,0.0345445
127,0.0342961
128,0.0340505
129,0.0338077
130,0.0335677
131,0.0333305
132,0.033096
133,0.0328642
134,0.0326351
135,0.0324086
136,0.0321848
137,0.0319635
138,0.0317448
139,0.0315286
140,0.0313149
141,0.0311037
142,0.0308949
143,0.0306886
144,0.0304847
145,0.0302831
146,0.0300839
147,0.0298869
148,0.0296923
149,0.0295
150,0.0293099
151,0.029122
152,0.0289363
153,0.0287528
154,0.0285714
155,0.0283921
156,0.028215
157,0.0280399
158,0.0278669
159,0.0276959
160,0.0275269
161,0.0273599
162,0.0271949
163,0.0270318
164,0.0268707
165,0.0267114
166,0.0265541
167,0.0263986
168,0.0262449
169,0.026093
170,0.025943
171,0.0257947
172,0.0256482
173,0.0255034
174,0.0253604
175,0.025219
176,0.0250794
177,0.0249414
178,0.024805
179,0.0246703
180,0.0245372
181,0.0244057
182,0.0242757
183,0.0241473
184,0.0240205
185,0.0238951
186,0.0237713
187,0.023649
188,0.0235281
189,0.0234087
190,0.0232907
191,0.0231742
192,0.023059
193,0.0229453
194,0.0228329
195,0.0227219
196,0.0226122
197,0.0225039
198,0.0223968
199,0.0222911
200,0.0221867
201,0.0220835
202,0.0219816
203,0.0218809
204,0.0217814
205,0.0216832
206,0.0215861
207,0.0214903
208,0.0213956
209,0.0213021
210,0.0212097
211,0.0211184
212,0.0210283
213,0.0209393
214,0.0208514
215,0.0207645
216,0.0206787
217,0.020594
218,0.0205103
219,0.0204277
220,0.020346
221,0.0202654
222,0.0201858
223,0.0201071
224,0.0200295
225,0.0199528
226,0.019877
227,0.0198022
228,0.0197283
229,0.0196553
230,0.0195833
231,0.0195121
232,0.0194418
233,0.0193724
234,0.0193039
235,0.0192362
236,0.0191694
237,0.0191034
238,0.0190382
239,0.0189738
240,0.0189103
241,0.0188475
242,0.0187855
243,0.0187243
244,0.0186639
245,0.0186042
246,0.0185453
247,0.0184871
248,0.0184297
249,0.018373
250,0.018317
251,0.0182617
252,0.0182071
253,0.0181531
254,0.0180999
255,0.0180474
256,0.0179955
257,0.0179442
258,0.0178936
259,0.0178437
260,0.0177944
261,0.0177457
262,0.0176976
263,0.0176501
264,0.0176033
265,0.017557
266,0.0175114
267,0.0174663
268,0.0174218
269,0.0173778
270,0.0173344
271,0.0172916
272,0.0172493
273,0.0172075
274,0.0171663
275,0.0171256
276,0.0170855
277,0.0170458
278,0.0170067
279,0.016968
280,0.0169299
281,0.0168922
282,0.0168551
283,0.0168184
284,0.0167821
285,0.0167464
286,0.0167111
287,0.0166762
288,0.0166418
289,0.0166079
290,0.0165744
291,0.0165413
292,0.0165086
293,0.0164764
294,0.0164446
295,0.0164132
296,0.0163822
297,0.0163516
298,0.0163214
299,0.0162916
300,0.0162621
301,0.0162331
302,0.0162044
303,0.0161761
304,0.0161482
305,0.0161206
306,0.0160934
307,0.0160665
308,0.01604
309,0.0160138
310,0.015988
311,0.0159625
312,0.0159374
313,0.0159125
314,0.015888
315,0.0158638
316,0.01584
317,0.0158164
318,0.0157932
319,0.0157702
320,0.0157475
321,0.0157252
322,0.0157031
323,0.0156813
324,0.0156599
325,0.0156386
326,0.0156177
327,0.015597
328,0.0155767
329,0.0155565
330,0.0155367
331,0.0155171
332,0.0154977
333,0.0154786
334,0.0154598
335,0.0154412
336,0.0154228
337,0.0154047
338,0.0153869
339,0.0153692
340,0.0153518
341,0.0153346
342,0.0153177
343,0.015301
344,0.0152845
345,0.0152682
346,0.0152521
347,0.0152362
348,0.0152206
349,0.0152051
350,0.0151899
351,0.0151748
352,0.01516
353,0.0151453
354,0.0151309
355,0.0151166
356,0.0151025
357,0.0150886
358,0.0150749
359,0.0150614
360,0.015048
361,0.0150348
362,0.0150218
363,0.015009
364,0.0149963
365,0.0149838
366,0.0149715
367,0.0149594
368,0.0149473
369,0.0149355
370,0.0149238
371,0.0149123
372,0.0149009
373,0.0148897
374,0.0148786
375,0.0148676
376,0.0148568
377,0.0148462
378,0.0148357
379,0.0148253
380,0.0148151
381,0.014805
382,0.014795
383,0.0147852
384,0.0147755
385,0.0147659
386,0.0147565
387,0.0147472
388,0.014738
389,0.0147289
390,0.0147199
391,0.0147111
392,0.0147024
393,0.0146938
394,0.0146853
395,0.0146769
396,0.0146687
397,0.0146605
398,0.0146525
399,0.0146445
400,0.0146367
401,0.014629
402,0.0146213
403,0.0146138
404,0.0146064
405,0.0145991
406,0.0145918
407,0.0145847
408,0.0145777
409,0.0145707
410,0.0145639
411,0.0145571
412,0.0145504
413,0.0145438
414,0.0145374
415,0.0145309
416,0.0145246
417,0.0145184
418,0.0145122
419,0.0145062
420,0.0145002
421,0.0144943
422,0.0144884
423,0.0144827
424,0.014477
425,0.0144714
426,0.0144659
427,0.0144604
428,0.014455
429,0.0144497
430,0.0144445
431,0.0144393
432,0.0144342
433,0.0144292
434,0.0144242
435,0.0144193
436,0.0144145
437,0.0144097
438,0.014405
439,0.0144003
440,0.0143958
441,0.0143912
442,0.0143868
443,0.0143824
444,0.014378
445,0.0143738
446,0.0143695
447,0.0143654
448,0.0143613
449,0.0143572
450,0.0143532
451,0.0143492
452,0.0143453
453,0.0143415
454,0.0143377
455,0.014334
456,0.0143303
457,0.0143266
458,0.014323
459,0.0143195
460,0.014316
461,0.0143125
462,0.0143091
463,0.0143057
464,0.0143024
465,0.0142992
466,0.0142959
467,0.0142927
468,0.0142896
469,0.0142865
470,0.0142834
471,0.0142804
472,0.0142774
473,0.0142745
474,0.0142716
475,0.0142687
476,0.0142659
477,0.0142631
478,0.0142604
479,0.0142577
480,0.014255
481,0.0142524
482,0.0142498
483,0.0142472
484,0.0142447
485,0.0142422
486,0.0142397
487,0.0142373
488,0.0142349
489,0.0142325
490,0.0142301
491,0.0142278
492,0.0142256
493,0.0142233
494,0.0142211
495,0.0142189
496,0.0142168
497,0.0142146
498,0.0142125
499,0.0142105
500,0.0142084
501,0.0142064
502,0.0142044
503,0.0142025
504,0.0142005
505,0.0141986
506,0.0141967
507,0.0141949
508,0.014193
509,0.0141912
510,0.0141895
511,0.0141877
512,0.014186
513,0.0141842
514,0.0141825
515,0.0141809
516,0.0141792
517,0.0141776
518,0.014176
519,0.0141744
520,0.0141729
521,0.0141713
522,0.0141698
523,0.0141683
524,0.0141668
525,0.0141654
526,0.0141639
527,0.0141625
528,0.0141611
529,0.0141597
530,0.0141584
531,0.014157
532,0.0141557
533,0.0141544
534,0.0141531
535,0.0141518
536,0.0141506
537,0.0141493
538,0.0141481
539,0.0141469
540,0.0141457
541,0.0141445
542,0.0141434
543,0.0141422
544,0.0141411
545,0.01414
546,0.0141389
547,0.0141378
548,0.0141368
549,0.0141357
550,0.0141347
551,0.0141336
552,0.0141326
553,0.0141316
554,0.0141306
555,0.0141297
556,0.0141287
557,0.0141278
558,0.0141268
559,0.0141259
560,0.014125
561,0.0141241
562,0.0141232
563,0.0141223
564,0.0141215
565,0.0141206
566,0.0141198
567,0.014119
568,0.0141182
569,0.0141173
570,0.0141166
571,0.0141158
572,0.014115
573,0.0141142
574,0.0141135
575,0.0141127
576,0.014112
577,0.0141113
578,0.0141106
579,0.0141099
580,0.0141092
581,0.0141085
582,0.0141078
583,0.0141071
584,0.0141065
585,0.0141058
586,0.0141052
587,0.0141046
588,0.014104
589,0.0141033
590,0.0141027
591,0.0141021
592,0.0141015
593,0.014101
594,0.0141004
595,0.0140998
596,0.0140993
597,0.0140987
598,0.0140982
599,0.0140976
600,0.0140971
601,0.0140966
602,0.0140961
603,0.0140956
604,0.0140951
605,0.0140946
606,0.0140941
607,0.0140936
608,0.0140931
609,0.0140926
610,0.0140922
611,0.0140917
612,0.0140913
613,0.0140908
614,0.0140904
615,0.01409
616,0.0140895
617,0.0140891
618,0.0140887
619,0.0140883
620,0.0140879
621,0.0140875
622,0.0140871
623,0.0140867
624,0.0140863
625,0.0140859
626,0.0140856
627,0.0140852
628,0.0140848
629,0.0140845
630,0.0140841
631,0.0140838
632,0.0140834
633,0.0140831
634,0.0140828
635,0.0140824
636,0.0140821
637,0.0140818
638,0.0140815
639,0.0140812
640,0.0140809
641,0.0140806
642,0.0140803
643,0.01408
644,0.0140797
645,0.0140794
646,0.0140791
647,0.0140788
648,0.0140785
649,0.0140783
650,0.014078
651,0.0140777
652,0.0140775
653,0.0140772
654,0.0140769


==> pm-one-phase-mixed-p-forw.csv <==
Time,phiAvg
0,0.0140767
1,0.0155863
2,0.0157823
3,0.0160752
4,0.0164636
5,0.0169456
6,0.0175192
7,0.0181819
8,0.018931
9,0.0197635
10,0.0206762
11,0.0215766
12,0.0224652
13,0.0233421
14,0.0242076
15,0.0250619
16,0.0259052
17,0.0267378
18,0.0275598
19,0.0283715
20,0.029173
21,0.0299644
22,0.0307461
23,0.0315181
24,0.0322806
25,0.0330338
26,0.0337778
27,0.0345127
28,0.0352388
29,0.0359561
30,0.0366647
31,0.0373649
32,0.0380567
33,0.0387403
34,0.0394158
35,0.0400832
36,0.0407428
37,0.0413946
38,0.0420388
39,0.0426754
40,0.0433046
41,0.0439265
42,0.0445411
43,0.0451486
44,0.0457491
45,0.0463427
46,0.0469294
47,0.0475093
48,0.0480826
49,0.0486494
50,0.0492096
51,0.0497635
52,0.0503111
53,0.0508524
54,0.0513876
55,0.0519167
56,0.0524399
57,0.0529571
58,0.0534685
59,0.0539742
60,0.0544742
61,0.0549686
62,0.0554574
63,0.0559407
64,0.0564187
65,0.0568913
66,0.0573587
67,0.0578209
68,0.0582779
69,0.0587299
70,0.0591769
71,0.0596189
72,0.060056
73,0.0604883
74,0.0609159
75,0.0613387
76,0.0617569
77,0.0621705
78,0.0625795
79,0.0629841
80,0.0633842
81,0.06378
82,0.0641714
83,0.0645586
84,0.0649415
85,0.0653203
86,0.065695
87,0.0660656
88,0.0664321
89,0.0667947
90,0.0671533
91,0.0675081
92,0.067859
93,0.0682062
94,0.0685496
95,0.0688893
96,0.0692253
97,0.0695577
98,0.0698865
99,0.0702118
100,0.0705336
101,0.0708519
102,0.0711668
103,0.0714784
104,0.0717866
105,0.0720915
106,0.0723932
107,0.0726916
108,0.0729868
109,0.0732789
110,0.0735679
111,0.0738538
112,0.0741366
113,0.0744165
114,0.0746934
115,0.0749673
116,0.0752383
117,0.0755064
118,0.0757717
119,0.0760342
120,0.0762939
121,0.0765509
122,0.0768051
123,0.0770567
124,0.0773056
125,0.0775518
126,0.0777955
127,0.0780366
128,0.0782751
129,0.0785112
130,0.0787447
131,0.0789758
132,0.0792045
133,0.0794307
134,0.0796546
135,0.0798761
136,0.0800954
137,0.0803123
138,0.0805269
139,0.0807393
140,0.0809494
141,0.0811574
142,0.0813632
143,0.0815668
144,0.0817683
145,0.0819677
146,0.082165
147,0.0823602
148,0.0825535
149,0.0827447
150,0.0829339
151,0.0831211
152,0.0833064
153,0.0834897
154,0.0836712
155,0.0838507
156,0.0840284
157,0.0842042
158,0.0843783
159,0.0845505
160,0.0847209
161,0.0848895
162,0.0850564
163,0.0852216
164,0.085385
165,0.0855468
166,0.0857069
167,0.0858653
168,0.0860221
169,0.0861773
170,0.0863308
171,0.0864828
172,0.0866332
173,0.086782
174,0.0869293
175,0.0870751
176,0.0872194
177,0.0873622
178,0.0875035
179,0.0876434
180,0.0877818
181,0.0879188
182,0.0880544
183,0.0881885
184,0.0883213
185,0.0884528
186,0.0885828
187,0.0887116
188,0.088839
189,0.0889651
190,0.0890899
191,0.0892134
192,0.0893357
193,0.0894567
194,0.0895765
195,0.089695
196,0.0898123
197,0.0899284
198,0.0900433
199,0.0901571
200,0.0902696
201,0.090381
202,0.0904913
203,0.0906005
204,0.0907085
205,0.0908154
206,0.0909212
207,0.091026
208,0.0911296
209,0.0912323
210,0.0913338
211,0.0914343
212,0.0915338
213,0.0916323
214,0.0917298
215,0.0918262
216,0.0919217
217,0.0920162
218,0.0921098
219,0.0922024
220,0.092294
221,0.0923847
222,0.0924745
223,0.0925634
224,0.0926514
225,0.0927384
226,0.0928246
227,0.0929099
228,0.0929943
229,0.0930779
230,0.0931606
231,0.0932425
232,0.0933235
233,0.0934038
234,0.0934832
235,0.0935617
236,0.0936395
237,0.0937165
238,0.0937928
239,0.0938682
240,0.0939429
241,0.0940168
242,0.0940899
243,0.0941624
244,0.094234
245,0.094305
246,0.0943752
247,0.0944448
248,0.0945136
249,0.0945817
250,0.0946491
251,0.0947158
252,0.0947819
253,0.0948473
254,0.094912
255,0.0949761
256,0.0950395
257,0.0951023
258,0.0951644
259,0.0952259
260,0.0952868
261,0.0953471
262,0.0954067
263,0.0954658
264,0.0955242
265,0.0955821
266,0.0956394
267,0.0956961
268,0.0957522
269,0.0958077
270,0.0958627
271,0.0959172
272,0.095971
273,0.0960244
274,0.0960772
275,0.0961294
276,0.0961812
277,0.0962324
278,0.0962831
279,0.0963332
280,0.0963829
281,0.0964321
282,0.0964807
283,0.0965289
284,0.0965766
285,0.0966238
286,0.0966705
287,0.0967168
288,0.0967626
289,0.0968079
290,0.0968528
291,0.0968972
292,0.0969412
293,0.0969847
294,0.0970278
295,0.0970704
296,0.0971126
297,0.0971544
298,0.0971958
299,0.0972368
300,0.0972773
301,0.0973174
302,0.0973571
303,0.0973965
304,0.0974354
305,0.0974739
306,0.0975121
307,0.0975498
308,0.0975872
309,0.0976242
310,0.0976608
311,0.0976971
312,0.097733
313,0.0977685
314,0.0978037
315,0.0978385
316,0.097873
317,0.0979071
318,0.0979409
319,0.0979743
320,0.0980074
321,0.0980402
322,0.0980726
323,0.0981047
324,0.0981365
325,0.0981679
326,0.0981991
327,0.0982299
328,0.0982604
329,0.0982906
330,0.0983205
331,0.0983502
332,0.0983795
333,0.0984085
334,0.0984372
335,0.0984656
336,0.0984938
337,0.0985216
338,0.0985492
339,0.0985765
340,0.0986036
341,0.0986303
342,0.0986568
343,0.098683
344,0.098709
345,0.0987347
346,0.0987601
347,0.0987853
348,0.0988102
349,0.0988349
350,0.0988593
351,0.0988835
352,0.0989074
353,0.0989311
354,0.0989546
355,0.0989778
356,0.0990008
357,0.0990236
358,0.0990461
359,0.0990684
360,0.0990905
361,0.0991124
362,0.099134
363,0.0991554
364,0.0991766
365,0.0991976
366,0.0992184
367,0.099239
368,0.0992593
369,0.0992795
370,0.0992994
371,0.0993192
372,0.0993388
373,0.0993581
374,0.0993773
375,0.0993963
376,0.099415
377,0.0994336
378,0.099452
379,0.0994703
380,0.0994883
381,0.0995062
382,0.0995238
383,0.0995413
384,0.0995587
385,0.0995758
386,0.0995928
387,0.0996096
388,0.0996262
389,0.0996427
390,0.099659
391,0.0996752
392,0.0996911
393,0.099707
394,0.0997226
395,0.0997381
396,0.0997535
397,0.0997687
398,0.0997837
399,0.0997986
400,0.0998133
401,0.0998279
402,0.0998424
403,0.0998567
404,0.0998708
405,0.0998849
406,0.0998987
407,0.0999125
408,0.0999261
409,0.0999395
410,0.0999529
411,0.099966
412,0.0999791
413,0.099992
414,0.100005
415,0.100018
416,0.10003
417,0.100042
418,0.100055
419,0.100067
420,0.100079
421,0.100091
422,0.100103
423,0.100114
424,0.100126
425,0.100137
426,0.100149
427,0.10016
428,0.100171
429,0.100182
430,0.100193
431,0.100204
432,0.100214
433,0.100225
434,0.100235
435,0.100246
436,0.100256
437,0.100266
438,0.100276
439,0.100286
440,0.100296
441,0.100306
442,0.100315
443,0.100325
444,0.100334
445,0.100344
446,0.100353
447,0.100362
448,0.100371
449,0.10038
450,0.100389
451,0.100398
452,0.100407
453,0.100415
454,0.100424
455,0.100432
456,0.100441
457,0.100449
458,0.100457
459,0.100465
460,0.100474
461,0.100482
462,0.100489
463,0.100497
464,0.100505
465,0.100513
466,0.10052
467,0.100528
468,0.100535
469,0.100542
470,0.10055
471,0.100557
472,0.100564
473,0.100571
474,0.100578
475,0.100585
476,0.100592
477,0.100599
478,0.100605
479,0.100612
480,0.100619
481,0.100625
482,0.100632
483,0.100638
484,0.100644
485,0.100651
486,0.100657
487,0.100663
488,0.100669
489,0.100675
490,0.100681
491,0.100687
492,0.100693
493,0.100698
494,0.100704
495,0.10071
496,0.100715
497,0.100721
498,0.100726
499,0.100732
500,0.100737
501,0.100743
502,0.100748
503,0.100753
504,0.100758
505,0.100763
506,0.100768
507,0.100773
508,0.100778
509,0.100783
510,0.100788
511,0.100793
512,0.100798
513,0.100802
514,0.100807
515,0.100812
516,0.100816
517,0.100821
518,0.100825
519,0.10083
520,0.100834
521,0.100838
522,0.100843
523,0.100847
524,0.100851
525,0.100855
526,0.10086
527,0.100864
528,0.100868
529,0.100872
530,0.100876
531,0.10088
532,0.100884
533,0.100887
534,0.100891
535,0.100895
536,0.100899
537,0.100903
538,0.100906
539,0.10091
540,0.100913
541,0.100917
542,0.10092
543,0.100924
544,0.100927
545,0.100931
546,0.100934
547,0.100938
548,0.100941
549,0.100944
550,0.100947
551,0.100951
552,0.100954
553,0.100957
554,0.10096
555,0.100963
556,0.100966
557,0.100969
558,0.100972
559,0.100975
560,0.100978
561,0.100981
562,0.100984
563,0.100987
564,0.10099
565,0.100992
566,0.100995
567,0.100998
568,0.101001
569,0.101003
570,0.101006
571,0.101009
572,0.101011
573,0.101014
574,0.101016
575,0.101019
576,0.101021
577,0.101024
578,0.101026
579,0.101029
580,0.101031
581,0.101034
582,0.101036
583,0.101038
584,0.101041
585,0.101043
586,0.101045
587,0.101047
588,0.10105
589,0.101052
590,0.101054
591,0.101056
592,0.101058
593,0.10106
594,0.101062
595,0.101064
596,0.101067
597,0.101069
598,0.101071
599,0.101073
600,0.101075
601,0.101076
602,0.101078
603,0.10108
604,0.101082
605,0.101084
606,0.101086
607,0.101088
608,0.10109
609,0.101091
610,0.101093
611,0.101095
612,0.101097
613,0.101098
614,0.1011
615,0.101102
616,0.101103
617,0.101105
618,0.101107
619,0.101108
620,0.10111
621,0.101112
622,0.101113
623,0.101115
624,0.101116
625,0.101118
626,0.101119
627,0.101121
628,0.101122
629,0.101124
630,0.101125
631,0.101127
632,0.101128
633,0.101129
634,0.101131
635,0.101132
636,0.101134
637,0.101135
638,0.101136
639,0.101138
640,0.101139
641,0.10114
642,0.101142
643,0.101143
644,0.101144
645,0.101145
646,0.101147
647,0.101148
648,0.101149
649,0.10115
650,0.101151
651,0.101153
652,0.101154
653,0.101155
654,0.101156
655,0.101157
656,0.101158
657,0.101159
658,0.10116
659,0.101162
660,0.101163
661,0.101164
662,0.101165
663,0.101166
664,0.101167
665,0.101168
666,0.101169
667,0.10117
668,0.101171
669,0.101172
670,0.101173
671,0.101174
672,0.101175
673,0.101176
674,0.101177
675,0.101177
676,0.101178
677,0.101179
678,0.10118
679,0.101181
680,0.101182
681,0.101183
682,0.101184


==> pm-one-phase-mixed-u-back.csv <==
Time,phiAvg
0,0.1
1,0.0999001
2,0.0997008
3,0.0994029
4,0.0990075
5,0.0985162
6,0.0979306
7,0.097253
8,0.0964858
9,0.0956315
10,0.0946932
11,0.0937657
12,0.0928488
13,0.0919424
14,0.0910463
15,0.0901605
16,0.0892848
17,0.088419
18,0.0875632
19,0.086717
20,0.0858805
21,0.0850535
22,0.0842359
23,0.0834275
24,0.0826284
25,0.0818382
26,0.0810571
27,0.0802848
28,0.0795212
29,0.0787662
30,0.0780198
31,0.0772818
32,0.0765521
33,0.0758307
34,0.0751174
35,0.0744121
36,0.0737148
37,0.0730253
38,0.0723436
39,0.0716696
40,0.0710031
41,0.0703442
42,0.0696926
43,0.0690484
44,0.0684114
45,0.0677816
46,0.0671588
47,0.066543
48,0.0659342
49,0.0653321
50,0.0647369
51,0.0641482
52,0.0635662
53,0.0629908
54,0.0624217
55,0.0618591
56,0.0613027
57,0.0607526
58,0.0602087
59,0.0596708
60,0.059139
61,0.0586131
62,0.0580931
63,0.057579
64,0.0570706
65,0.0565679
66,0.0560708
67,0.0555793
68,0.0550934
69,0.0546128
70,0.0541377
71,0.0536678
72,0.0532033
73,0.0527439
74,0.0522897
75,0.0518406
76,0.0513965
77,0.0509574
78,0.0505233
79,0.050094
80,0.0496695
81,0.0492498
82,0.0488348
83,0.0484245
84,0.0480187
85,0.0476176
86,0.0472209
87,0.0468287
88,0.046441
89,0.0460575
90,0.0456784
91,0.0453036
92,0.044933
93,0.0445666
94,0.0442043
95,0.0438461
96,0.0434919
97,0.0431417
98,0.0427955
99,0.0424532
100,0.0421147
101,0.0417801
102,0.0414493
103,0.0411222
104,0.0407988
105,0.0404791
106,0.040163
107,0.0398505
108,0.0395415
109,0.0392361
110,0.0389341
111,0.0386355
112,0.0383403
113,0.0380485
114,0.03776
115,0.0374748
116,0.0371929
117,0.0369141
118,0.0366386
119,0.0363662
120,0.0360969
121,0.0358306
122,0.0355675
123,0.0353073
124,0.0350501
125,0.0347959
126,0.0345445
127,0.0342961
128,0.0340505
129,0.0338077
130,0.0335677
131,0.0333305
132,0.033096
133,0.0328642
134,0.0326351
135,0.0324086
136,0.0321848
137,0.0319635
138,0.0317448
139,0.0315286
140,0.0313149
141,0.0311037
142,0.0308949
143,0.0306886
144,0.0304847
145,0.0302831
146,0.0300839
147,0.0298869
148,0.0296923
149,0.0295
150,0.0293099
151,0.029122
152,0.0289363
153,0.0287528
154,0.0285714
155,0.0283921
156,0.028215
157,0.0280399
158,0.0278669
159,0.0276959
160,0.0275269
161,0.0273599
162,0.0271949
163,0.0270318
164,0.0268707
165,0.0267114
166,0.0265541
167,0.0263986
168,0.0262449
169,0.026093
170,0.025943
171,0.0257947
172,0.0256482
173,0.0255034
174,0.0253604
175,0.025219
176,0.0250794
177,0.0249414
178,0.024805
179,0.0246703
180,0.0245372
181,0.0244057
182,0.0242757
183,0.0241473
184,0.0240205
185,0.0238951
186,0.0237713
187,0.023649
188,0.0235281
189,0.0234087
190,0.0232907
191,0.0231742
192,0.023059
193,0.0229453
194,0.0228329
195,0.0227219
196,0.0226122
197,0.0225039
198,0.0223968
199,0.0222911
200,0.0221867
201,0.0220835
202,0.0219816
203,0.0218809
204,0.0217814
205,0.0216832
206,0.0215861
207,0.0214903
208,0.0213956
209,0.0213021
210,0.0212097
211,0.0211184
212,0.0210283
213,0.0209393
214,0.0208514
215,0.0207645
216,0.0206787
217,0.020594
218,0.0205103
219,0.0204277
220,0.020346
221,0.0202654
222,0.0201858
223,0.0201071
224,0.0200295
225,0.0199528
226,0.019877
227,0.0198022
228,0.0197283
229,0.0196553
230,0.0195833
231,0.0195121
232,0.0194418
233,0.0193724
234,0.0193039
235,0.0192362
236,0.0191694
237,0.0191034
238,0.0190382
239,0.0189738
240,0.0189103
241,0.0188475
242,0.0187855
243,0.0187243
244,0.0186639
245,0.0186042
246,0.0185453
247,0.0184871
248,0.0184297
249,0.018373
250,0.018317
251,0.0182617
252,0.0182071
253,0.0181531
254,0.0180999
255,0.0180474
256,0.0179955
257,0.0179442
258,0.0178936
259,0.0178437
260,0.0177944
261,0.0177457
262,0.0176976
263,0.0176501
264,0.0176033
265,0.017557
266,0.0175114
267,0.0174663
268,0.0174218
269,0.0173778
270,0.0173344
271,0.0172916
272,0.0172493
273,0.0172075
274,0.0171663
275,0.0171256
276,0.0170855
277,0.0170458
278,0.0170067
279,0.016968
280,0.0169299
281,0.0168922
282,0.0168551
283,0.0168184
284,0.0167821
285,0.0167464
286,0.0167111
287,0.0166762
288,0.0166418
289,0.0166079
290,0.0165744
291,0.0165413
292,0.0165086
293,0.0164764
294,0.0164446
295,0.0164132
296,0.0163822
297,0.0163516
298,0.0163214
299,0.0162916
300,0.0162621
301,0.0162331
302,0.0162044
303,0.0161761
304,0.0161482
305,0.0161206
306,0.0160934
307,0.0160665
308,0.01604
309,0.0160138
310,0.015988
311,0.0159625
312,0.0159374
313,0.0159125
314,0.015888
315,0.0158638
316,0.01584
317,0.0158164
318,0.0157932
319,0.0157702
320,0.0157475
321,0.0157252
322,0.0157031
323,0.0156813
324,0.0156599
325,0.0156386
326,0.0156177
327,0.015597
328,0.0155767
329,0.0155565
330,0.0155367
331,0.0155171
332,0.0154977
333,0.0154786
334,0.0154598
335,0.0154412
336,0.0154228
337,0.0154047
338,0.0153869
339,0.0153692
340,0.0153518
341,0.0153346
342,0.0153177
343,0.015301
344,0.0152845
345,0.0152682
346,0.0152521
347,0.0152362
348,0.0152206
349,0.0152051
350,0.0151899
351,0.0151748
352,0.01516
353,0.0151453
354,0.0151309
355,0.0151166
356,0.0151025
357,0.0150886
358,0.0150749
359,0.0150614
360,0.015048
361,0.0150348
362,0.0150218
363,0.015009
364,0.0149963
365,0.0149838
366,0.0149715
367,0.0149594
368,0.0149473
369,0.0149355
370,0.0149238
371,0.0149123
372,0.0149009
373,0.0148897
374,0.0148786
375,0.0148676
376,0.0148568
377,0.0148462
378,0.0148357
379,0.0148253
380,0.0148151
381,0.014805
382,0.014795
383,0.0147852
384,0.0147755
385,0.0147659
386,0.0147565
387,0.0147472
388,0.014738
389,0.0147289
390,0.0147199
391,0.0147111
392,0.0147024
393,0.0146938
394,0.0146853
395,0.0146769
396,0.0146687
397,0.0146605
398,0.0146525
399,0.0146445
400,0.0146367
401,0.014629
402,0.0146213
403,0.0146138
404,0.0146064
405,0.0145991
406,0.0145918
407,0.0145847
408,0.0145777
409,0.0145707
410,0.0145639
411,0.0145571
412,0.0145504
413,0.0145438
414,0.0145374
415,0.0145309
416,0.0145246
417,0.0145184
418,0.0145122
419,0.0145062
420,0.0145002
421,0.0144943
422,0.0144884
423,0.0144827
424,0.014477
425,0.0144714
426,0.0144659
427,0.0144604
428,0.014455
429,0.0144497
430,0.0144445
431,0.0144393
432,0.0144342
433,0.0144292
434,0.0144242
435,0.0144193
436,0.0144145
437,0.0144097
438,0.014405
439,0.0144003
440,0.0143958
441,0.0143912
442,0.0143868
443,0.0143824
444,0.014378
445,0.0143738
446,0.0143695
447,0.0143654
448,0.0143613
449,0.0143572
450,0.0143532
451,0.0143492
452,0.0143453
453,0.0143415
454,0.0143377
455,0.014334
456,0.0143303
457,0.0143266
458,0.014323
459,0.0143195
460,0.014316
461,0.0143125
462,0.0143091
463,0.0143057
464,0.0143024
465,0.0142992
466,0.0142959
467,0.0142927
468,0.0142896
469,0.0142865
470,0.0142834
471,0.0142804
472,0.0142774
473,0.0142745
474,0.0142716
475,0.0142687
476,0.0142659
477,0.0142631
478,0.0142604
479,0.0142577
480,0.014255
481,0.0142524
482,0.0142498
483,0.0142472
484,0.0142447
485,0.0142422
486,0.0142397
487,0.0142373
488,0.0142349
489,0.0142325
490,0.0142301
491,0.0142278
492,0.0142256
493,0.0142233
494,0.0142211
495,0.0142189
496,0.0142168
497,0.0142146
498,0.0142125
499,0.0142105
500,0.0142084
501,0.0142064
502,0.0142044
503,0.0142025
504,0.0142005
505,0.0141986
506,0.0141967
507,0.0141949
508,0.014193
509,0.0141912
510,0.0141895
511,0.0141877
512,0.014186
513,0.0141842
514,0.0141825
515,0.0141809
516,0.0141792
517,0.0141776
518,0.014176
519,0.0141744
520,0.0141729
521,0.0141713
522,0.0141698
523,0.0141683
524,0.0141668
525,0.0141654
526,0.0141639
527,0.0141625
528,0.0141611
529,0.0141597
530,0.0141584
531,0.014157
532,0.0141557
533,0.0141544
534,0.0141531
535,0.0141518
536,0.0141506
537,0.0141493
538,0.0141481
539,0.0141469
540,0.0141457
541,0.0141445
542,0.0141434
543,0.0141422
544,0.0141411
545,0.01414
546,0.0141389
547,0.0141378
548,0.0141368
549,0.0141357
550,0.0141347
551,0.0141336
552,0.0141326
553,0.0141316
554,0.0141306
555,0.0141297
556,0.0141287
557,0.0141278
558,0.0141268
559,0.0141259
560,0.014125
561,0.0141241
562,0.0141232
563,0.0141223
564,0.0141215
565,0.0141206
566,0.0141198
567,0.014119
568,0.0141182
569,0.0141173
570,0.0141166
571,0.0141158
572,0.014115
573,0.0141142
574,0.0141135
575,0.0141127
576,0.014112
577,0.0141113
578,0.0141106
579,0.0141099
580,0.0141092
581,0.0141085
582,0.0141078
583,0.0141071
584,0.0141065
585,0.0141058
586,0.0141052
587,0.0141046
588,0.014104
589,0.0141033
590,0.0141027
591,0.0141021
592,0.0141015
593,0.014101
594,0.0141004
595,0.0140998
596,0.0140993
597,0.0140987
598,0.0140982
599,0.0140976
600,0.0140971
601,0.0140966
602,0.0140961
603,0.0140956
604,0.0140951
605,0.0140946
606,0.0140941
607,0.0140936
608,0.0140931
609,0.0140926
610,0.0140922
611,0.0140917
612,0.0140913
613,0.0140908
614,0.0140904
615,0.01409
616,0.0140895
617,0.0140891
618,0.0140887
619,0.0140883
620,0.0140879
621,0.0140875
622,0.0140871
623,0.0140867
624,0.0140863
625,0.0140859
626,0.0140856
627,0.0140852
628,0.0140848
629,0.0140845
630,0.0140841
631,0.0140838
632,0.0140834
633,0.0140831
634,0.0140828
635,0.0140824
636,0.0140821
637,0.0140818
638,0.0140815
639,0.0140812
640,0.0140809
641,0.0140806
642,0.0140803
643,0.01408
644,0.0140797
645,0.0140794
646,0.0140791
647,0.0140788
648,0.0140785
649,0.0140783
650,0.014078
651,0.0140777
652,0.0140775
653,0.0140772
654,0.0140769
655,0.0140767
656,0.0140764
657,0.0140762
658,0.014076
659,0.0140757
660,0.0140755
661,0.0140753
662,0.014075
663,0.0140748
664,0.0140746
665,0.0140744
666,0.0140741
667,0.0140739
668,0.0140737
669,0.0140735
670,0.0140733
671,0.0140731
672,0.0140729
673,0.0140727
674,0.0140725
675,0.0140723
676,0.0140721
677,0.0140719
678,0.0140718
679,0.0140716
680,0.0140714
681,0.0140712
682,0.014071
683,0.0140709
684,0.0140707
685,0.0140705
686,0.0140704
687,0.0140702
688,0.01407
689,0.0140699
690,0.0140697
691,0.0140696
692,0.0140694
693,0.0140693
694,0.0140691
695,0.014069
696,0.0140688
697,0.0140687
698,0.0140685
699,0.0140684
700,0.0140683
701,0.0140681
702,0.014068
703,0.0140679
704,0.0140677
705,0.0140676
706,0.0140675
707,0.0140674
708,0.0140672
709,0.0140671
710,0.014067
711,0.0140669
712,0.0140668
713,0.0140666
714,0.0140665
715,0.0140664
716,0.0140663
717,0.0140662
718,0.0140661
719,0.014066
720,0.0140659
721,0.0140658
722,0.0140657
723,0.0140656
724,0.0140655
725,0.0140654
726,0.0140653
727,0.0140652
728,0.0140651
729,0.014065
730,0.0140649
731,0.0140648
732,0.0140647
733,0.0140646
734,0.0140646
735,0.0140645
736,0.0140644
737,0.0140643
738,0.0140642
739,0.0140641
740,0.0140641
741,0.014064
742,0.0140639
743,0.0140638
744,0.0140638
745,0.0140637
746,0.0140636
747,0.0140635
748,0.0140635
749,0.0140634
750,0.0140633
751,0.0140633
752,0.0140632
753,0.0140631
754,0.0140631
755,0.014063
756,0.0140629
757,0.0140629
758,0.0140628
759,0.0140627
760,0.0140627
761,0.0140626
762,0.0140626
763,0.0140625
764,0.0140624
765,0.0140624
766,0.0140623
767,0.0140623
768,0.0140622
769,0.0140622
770,0.0140621
771,0.0140621
772,0.014062
773,0.014062
774,0.0140619
775,0.0140619
776,0.0140618
777,0.0140618
778,0.0140617
779,0.0140617
780,0.0140616
781,0.0140616
782,0.0140615
783,0.0140615
784,0.0140614
785,0.0140614
786,0.0140614
787,0.0140613
788,0.0140613
789,0.0140612
790,0.0140612
791,0.0140611
792,0.0140611
793,0.0140611
794,0.014061
795,0.014061
796,0.014061
797,0.0140609
798,0.0140609
799,0.0140608
800,0.0140608
801,0.0140608
802,0.0140607
803,0.0140607
804,0.0140607
805,0.0140606
806,0.0140606
807,0.0140606
808,0.0140605
809,0.0140605
810,0.0140605
811,0.0140604
812,0.0140604
813,0.0140604
814,0.0140604
815,0.0140603
816,0.0140603
817,0.0140603
818,0.0140602
819,0.0140602
820,0.0140602
821,0.0140602
822,0.0140601
823,0.0140601
824,0.0140601
825,0.0140601
826,0.01406
827,0.01406
828,0.01406
829,0.01406
830,0.0140599
831,0.0140599
832,0.0140599
833,0.0140599
834,0.0140598
835,0.0140598
836,0.0140598
837,0.0140598
838,0.0140598
839,0.0140597
840,0.0140597
841,0.0140597


==> pm-one-phase-mixed-u-forw.csv <==
Time,phiAvg
0,0.0140597
1,0.0155678
2,0.0157639
3,0.0160568
4,0.0164452
5,0.0169272
6,0.0175008
7,0.0181635
8,0.0189127
9,0.0197452
10,0.0206578
11,0.0215583
12,0.0224468
13,0.0233237
14,0.0241892
15,0.0250435
16,0.0258868
17,0.0267194
18,0.0275414
19,0.028353
20,0.0291545
21,0.029946
22,0.0307277
23,0.0314997
24,0.0322621
25,0.0330153
26,0.0337593
27,0.0344942
28,0.0352202
29,0.0359375
30,0.0366462
31,0.0373463
32,0.0380381
33,0.0387217
34,0.0393971
35,0.0400646
36,0.0407241
37,0.0413759
38,0.0420201
39,0.0426567
40,0.0432859
41,0.0439077
42,0.0445223
43,0.0451298
44,0.0457303
45,0.0463238
46,0.0469105
47,0.0474904
48,0.0480637
49,0.0486304
50,0.0491907
51,0.0497445
52,0.0502921
53,0.0508334
54,0.0513686
55,0.0518977
56,0.0524208
57,0.052938
58,0.0534494
59,0.0539551
60,0.054455
61,0.0549494
62,0.0554382
63,0.0559215
64,0.0563995
65,0.0568721
66,0.0573395
67,0.0578016
68,0.0582586
69,0.0587106
70,0.0591575
71,0.0595995
72,0.0600366
73,0.0604689
74,0.0608965
75,0.0613193
76,0.0617374
77,0.062151
78,0.06256
79,0.0629646
80,0.0633647
81,0.0637605
82,0.0641519
83,0.064539
84,0.064922
85,0.0653007
86,0.0656754
87,0.0660459
88,0.0664125
89,0.066775
90,0.0671337
91,0.0674884
92,0.0678393
93,0.0681865
94,0.0685298
95,0.0688695
96,0.0692055
97,0.0695379
98,0.0698667
99,0.070192
100,0.0705137
101,0.0708321
102,0.071147
103,0.0714585
104,0.0717667
105,0.0720716
106,0.0723732
107,0.0726716
108,0.0729669
109,0.0732589
110,0.0735479
111,0.0738338
112,0.0741166
113,0.0743965
114,0.0746733
115,0.0749472
116,0.0752182
117,0.0754864
118,0.0757516
119,0.0760141
120,0.0762738
121,0.0765307
122,0.076785
123,0.0770365
124,0.0772854
125,0.0775316
126,0.0777753
127,0.0780164
128,0.0782549
129,0.0784909
130,0.0787245
131,0.0789555
132,0.0791842
133,0.0794104
134,0.0796343
135,0.0798558
136,0.080075
137,0.0802919
138,0.0805065
139,0.0807189
140,0.0809291
141,0.081137
142,0.0813428
143,0.0815464
144,0.0817479
145,0.0819473
146,0.0821446
147,0.0823398
148,0.082533
149,0.0827242
150,0.0829134
151,0.0831006
152,0.0832859
153,0.0834692
154,0.0836506
155,0.0838302
156,0.0840079
157,0.0841837
158,0.0843577
159,0.0845299
160,0.0847003
161,0.0848689
162,0.0850358
163,0.085201
164,0.0853644
165,0.0855262
166,0.0856862
167,0.0858447
168,0.0860014
169,0.0861566
170,0.0863101
171,0.0864621
172,0.0866125
173,0.0867613
174,0.0869086
175,0.0870544
176,0.0871987
177,0.0873414
178,0.0874828
179,0.0876226
180,0.087761
181,0.087898
182,0.0880336
183,0.0881677
184,0.0883005
185,0.0884319
186,0.088562
187,0.0886907
188,0.0888182
189,0.0889443
190,0.0890691
191,0.0891926
192,0.0893148
193,0.0894358
194,0.0895556
195,0.0896741
196,0.0897914
197,0.0899075
198,0.0900224
199,0.0901361
200,0.0902487
201,0.0903601
202,0.0904704
203,0.0905795
204,0.0906875
205,0.0907944
206,0.0909003
207,0.091005
208,0.0911087
209,0.0912113
210,0.0913128
211,0.0914133
212,0.0915128
213,0.0916113
214,0.0917087
215,0.0918052
216,0.0919007
217,0.0919952
218,0.0920887
219,0.0921813
220,0.092273
221,0.0923637
222,0.0924535
223,0.0925423
224,0.0926303
225,0.0927173
226,0.0928035
227,0.0928888
228,0.0929732
229,0.0930568
230,0.0931395
231,0.0932214
232,0.0933024
233,0.0933826
234,0.093462
235,0.0935406
236,0.0936184
237,0.0936954
238,0.0937716
239,0.093847
240,0.0939217
241,0.0939956
242,0.0940688
243,0.0941412
244,0.0942128
245,0.0942838
246,0.094354
247,0.0944235
248,0.0944923
249,0.0945605
250,0.0946279
251,0.0946946
252,0.0947607
253,0.094826
254,0.0948908
255,0.0949548
256,0.0950182
257,0.095081
258,0.0951432
259,0.0952047
260,0.0952655
261,0.0953258
262,0.0953855
263,0.0954445
264,0.0955029
265,0.0955608
266,0.0956181
267,0.0956748
268,0.0957309
269,0.0957864
270,0.0958414
271,0.0958958
272,0.0959497
273,0.096003
274,0.0960558
275,0.0961081
276,0.0961598
277,0.096211
278,0.0962617
279,0.0963119
280,0.0963615
281,0.0964107
282,0.0964594
283,0.0965075
284,0.0965552
285,0.0966024
286,0.0966492
287,0.0966954
288,0.0967412
289,0.0967865
290,0.0968314
291,0.0968758
292,0.0969198
293,0.0969633
294,0.0970064
295,0.097049
296,0.0970912
297,0.097133
298,0.0971744
299,0.0972153
300,0.0972559
301,0.097296
302,0.0973357
303,0.097375
304,0.097414
305,0.0974525
306,0.0974906
307,0.0975284
308,0.0975658
309,0.0976027
310,0.0976394
311,0.0976756
312,0.0977115
313,0.097747
314,0.0977822
315,0.097817
316,0.0978515
317,0.0978856
318,0.0979194
319,0.0979528
320,0.0979859
321,0.0980187
322,0.0980511
323,0.0980832
324,0.098115
325,0.0981464
326,0.0981776
327,0.0982084
328,0.0982389
329,0.0982691
330,0.098299
331,0.0983286
332,0.0983579
333,0.098387
334,0.0984157
335,0.0984441
336,0.0984722
337,0.0985001
338,0.0985277
339,0.098555
340,0.098582
341,0.0986088
342,0.0986353
343,0.0986615
344,0.0986874
345,0.0987131
346,0.0987386
347,0.0987637
348,0.0987887
349,0.0988133
350,0.0988378
351,0.0988619
352,0.0988859
353,0.0989096
354,0.098933
355,0.0989563
356,0.0989792
357,0.099002
358,0.0990245
359,0.0990468
360,0.0990689
361,0.0990908
362,0.0991124
363,0.0991338
364,0.099155
365,0.099176
366,0.0991968
367,0.0992174
368,0.0992377
369,0.0992579
370,0.0992778
371,0.0992976
372,0.0993171
373,0.0993365
374,0.0993557
375,0.0993746
376,0.0993934
377,0.099412
378,0.0994304
379,0.0994486
380,0.0994667
381,0.0994845
382,0.0995022
383,0.0995197
384,0.099537
385,0.0995542
386,0.0995712
387,0.099588
388,0.0996046
389,0.0996211
390,0.0996374
391,0.0996535
392,0.0996695
393,0.0996853
394,0.099701
395,0.0997165
396,0.0997318
397,0.099747
398,0.0997621
399,0.099777
400,0.0997917
401,0.0998063
402,0.0998207
403,0.099835
404,0.0998492
405,0.0998632
406,0.0998771
407,0.0998908
408,0.0999044
409,0.0999179
410,0.0999312
411,0.0999444
412,0.0999574
413,0.0999704
414,0.0999832
415,0.0999958
416,0.100008
417,0.100021
418,0.100033
419,0.100045
420,0.100057
421,0.100069
422,0.100081
423,0.100093
424,0.100104
425,0.100116
426,0.100127
427,0.100138
428,0.100149
429,0.10016
430,0.100171
431,0.100182
432,0.100193
433,0.100203
434,0.100214
435,0.100224
436,0.100234
437,0.100245
438,0.100255
439,0.100265
440,0.100274
441,0.100284
442,0.100294
443,0.100303
444,0.100313
445,0.100322
446,0.100331
447,0.100341
448,0.10035
449,0.100359
450,0.100368
451,0.100376
452,0.100385
453,0.100394
454,0.100402
455,0.100411
456,0.100419
457,0.100427
458,0.100436
459,0.100444
460,0.100452
461,0.10046
462,0.100468
463,0.100475
464,0.100483
465,0.100491
466,0.100498
467,0.100506
468,0.100513
469,0.100521
470,0.100528
471,0.100535
472,0.100542
473,0.100549
474,0.100556
475,0.100563
476,0.10057
477,0.100577
478,0.100584
479,0.10059
480,0.100597
481,0.100603
482,0.10061
483,0.100616
484,0.100623
485,0.100629
486,0.100635
487,0.100641
488,0.100647
489,0.100653
490,0.100659
491,0.100665
492,0.100671
493,0.100677
494,0.100682
495,0.100688
496,0.100694
497,0.100699
498,0.100705
499,0.10071
500,0.100715
501,0.100721
502,0.100726
503,0.100731
504,0.100736
505,0.100742
506,0.100747
507,0.100752
508,0.100757
509,0.100761
510,0.100766
511,0.100771
512,0.100776
513,0.100781
514,0.100785
515,0.10079
516,0.100795
517,0.100799
518,0.100804
519,0.100808
520,0.100812
521,0.100817
522,0.100821
523,0.100825
524,0.10083
525,0.100834
526,0.100838
527,0.100842
528,0.100846
529,0.10085
530,0.100854
531,0.100858
532,0.100862
533,0.100866
534,0.10087
535,0.100873
536,0.100877
537,0.100881
538,0.100884
539,0.100888
540,0.100892
541,0.100895
542,0.100899
543,0.100902
544,0.100906
545,0.100909
546,0.100912
547,0.100916
548,0.100919
549,0.100922
550,0.100926
551,0.100929
552,0.100932
553,0.100935
554,0.100938
555,0.100941
556,0.100945
557,0.100948
558,0.100951
559,0.100954
560,0.100956
561,0.100959
562,0.100962
563,0.100965
564,0.100968
565,0.100971
566,0.100973
567,0.100976
568,0.100979
569,0.100982
570,0.100984
571,0.100987
572,0.10099
573,0.100992
574,0.100995
575,0.100997
576,0.101
577,0.101002
578,0.101005
579,0.101007
580,0.101009
581,0.101012
582,0.101014
583,0.101016
584,0.101019
585,0.101021
586,0.101023
587,0.101026
588,0.101028
589,0.10103
590,0.101032
591,0.101034
592,0.101036
593,0.101039
594,0.101041
595,0.101043
596,0.101045
597,0.101047
598,0.101049
599,0.101051
600,0.101053
601,0.101055
602,0.101057
603,0.101059
604,0.10106
605,0.101062
606,0.101064
607,0.101066
608,0.101068
609,0.10107
610,0.101071
611,0.101073
612,0.101075
613,0.101077
614,0.101078
615,0.10108
616,0.101082
617,0.101083
618,0.101085
619,0.101087
620,0.101088
621,0.10109
622,0.101091
623,0.101093
624,0.101094
625,0.101096
626,0.101097
627,0.101099
628,0.1011
629,0.101102
630,0.101103
631,0.101105
632,0.101106
633,0.101108
634,0.101109
635,0.10111
636,0.101112
637,0.101113
638,0.101114
639,0.101116
640,0.101117
641,0.101118
642,0.10112
643,0.101121
644,0.101122
645,0.101124
646,0.101125
647,0.101126
648,0.101127
649,0.101128
650,0.10113
651,0.101131
652,0.101132
653,0.101133
654,0.101134
655,0.101135
656,0.101136
657,0.101138
658,0.101139
659,0.10114
660,0.101141
661,0.101142
662,0.101143
663,0.101144
664,0.101145
665,0.101146
666,0.101147
667,0.101148
668,0.101149
669,0.10115
670,0.101151
671,0.101152
672,0.101153
673,0.101154
674,0.101155
675,0.101156
676,0.101157
677,0.101158
678,0.101158
679,0.101159
680,0.10116
681,0.101161
682,0.101162
683,0.101163
684,0.101164
685,0.101164
686,0.101165
687,0.101166
688,0.101167
689,0.101168
690,0.101168
691,0.101169
692,0.10117
693,0.101171
694,0.101172
695,0.101172
696,0.101173
697,0.101174
698,0.101175
699,0.101175
700,0.101176
701,0.101177
702,0.101177
703,0.101178
704,0.101179
705,0.10118
706,0.10118
707,0.101181
708,0.101182
709,0.101182
710,0.101183
711,0.101183
712,0.101184
713,0.101185
714,0.101185
715,0.101186
716,0.101187
717,0.101187
718,0.101188
719,0.101188
720,0.101189
721,0.10119
722,0.10119
723,0.101191
724,0.101191
725,0.101192
726,0.101192
727,0.101193
728,0.101193
729,0.101194
730,0.101195
731,0.101195
732,0.101196
733,0.101196
734,0.101197
735,0.101197
736,0.101198
737,0.101198
738,0.101199
739,0.101199
740,0.1012
741,0.1012
742,0.1012
743,0.101201
744,0.101201
745,0.101202
746,0.101202
747,0.101203
748,0.101203
749,0.101204
750,0.101204
751,0.101205
752,0.101205
753,0.101205
754,0.101206
755,0.101206
756,0.101207
757,0.101207
758,0.101207
759,0.101208
760,0.101208
761,0.101209
762,0.101209
763,0.101209
764,0.10121
765,0.10121
766,0.10121
767,0.101211
768,0.101211
769,0.101212
770,0.101212
771,0.101212
772,0.101213
773,0.101213
774,0.101213
775,0.101214
776,0.101214
777,0.101214
778,0.101215
779,0.101215
780,0.101215
781,0.101216
782,0.101216
783,0.101216
784,0.101217
785,0.101217
786,0.101217
787,0.101217
788,0.101218
789,0.101218
790,0.101218
791,0.101219
792,0.101219
793,0.101219
794,0.101219
795,0.10122
796,0.10122
797,0.10122
798,0.101221
799,0.101221
800,0.101221
801,0.101221
802,0.101222
803,0.101222
804,0.101222
805,0.101222
806,0.101223
807,0.101223
808,0.101223
809,0.101223
810,0.101224
811,0.101224
812,0.101224
813,0.101224
814,0.101224
815,0.101225
816,0.101225
817,0.101225
818,0.101225
819,0.101226
820,0.101226
821,0.101226
822,0.101226
823,0.101226
824,0.101227
825,0.101227
826,0.101227
827,0.101227
828,0.101227
829,0.101228
830,0.101228
831,0.101228
832,0.101228
833,0.101228
834,0.101229
835,0.101229
836,0.101229


==> pm-two-phase-back.csv <==
Time,phiArtAvg,phiCapAvg
0,0.04,0.063
5,0.039996,0.0629996
10,0.0399161,0.0629916
15,0.0397366,0.062974
20,0.0394583,0.0629474
25,0.0390825,0.0629128
30,0.0386107,0.0628716
35,0.0380447,0.0628255
40,0.037387,0.0627764
45,0.03664,0.0627267
50,0.0358068,0.0626788
55,0.0348942,0.0626356
60,0.0339714,0.0626017
65,0.0330609,0.062578
70,0.0321623,0.0625641
75,0.0312754,0.0625599
80,0.0304001,0.0625649
85,0.0295362,0.062579
90,0.0286833,0.062602
95,0.0278414,0.0626335
100,0.0270102,0.0626733
105,0.0261896,0.0627212
110,0.0253794,0.0627769
115,0.0245794,0.0628402
120,0.0237895,0.062911
125,0.0230095,0.0629889
130,0.0222392,0.0630738
135,0.0214786,0.0631654
140,0.0207275,0.0632636
145,0.0199858,0.0633682
150,0.0192534,0.0634788
155,0.0185301,0.0635955
160,0.0178158,0.0637179
165,0.0171106,0.0638459
170,0.0164142,0.0639794
175,0.0157266,0.064118
180,0.0150477,0.0642617
185,0.0143776,0.0644102
190,0.013716,0.0645635
195,0.0130631,0.0647213
200,0.0124187,0.0648834
205,0.0117828,0.0650497
210,0.0111555,0.06522
215,0.0105368,0.0653942
220,0.00992667,0.0655721
225,0.00932517,0.0657534
230,0.00873238,0.0659382
235,0.0081484,0.066126
240,0.00757335,0.0663169
245,0.00700737,0.0665106
250,0.00645067,0.0667069
255,0.00590347,0.0669056
260,0.00536608,0.0671065
265,0.00483885,0.0673095
270,0.00432224,0.0675143
275,0.00381682,0.0677205
280,0.0033233,0.0679281
285,0.00284261,0.0681365
290,0.00237596,0.0683455
295,0.00192503,0.0685545
300,0.00149216,0.068763
305,0.00108093,0.0689702
310,0.000697267,0.0691748
315,0.000352802,0.0693744
320,0.0000800573,0.0695631
325,0.00000272761,0.0697189
330,0.00000255733,0.06986
335,0.00000250254,0.069999
340,0.00000244967,0.0701362
345,0.00000239861,0.0702714
350,0.0000023493,0.0704047
355,0.00000230166,0.0705362
360,0.00000225561,0.0706658
365,0.0000022111,0.0707937
370,0.00000216806,0.0709197
375,0.00000212643,0.071044
380,0.00000208615,0.0711666
385,0.00000204717,0.0712875
390,0.00000200945,0.0714066
395,0.00000197292,0.0715242
400,0.00000193754,0.07164
405,0.00000190326,0.0717543
410,0.00000187006,0.071867
415,0.00000183787,0.0719781
420,0.00000180667,0.0720876
425,0.00000177642,0.0721957
430,0.00000174708,0.0723022
435,0.00000171862,0.0724072
440,0.000001691,0.0725108
445,0.0000016642,0.0726129
450,0.00000163818,0.0727137
455,0.00000161291,0.072813
460,0.00000158838,0.0729109
465,0.00000156455,0.0730074
470,0.00000154139,0.0731027
475,0.00000151889,0.0731966
480,0.00000149703,0.0732891
485,0.00000147577,0.0733804
490,0.0000014551,0.0734704
495,0.00000143499,0.0735592
500,0.00000141544,0.0736467
505,0.00000139642,0.073733
510,0.00000137791,0.0738182
515,0.00000135989,0.0739021
520,0.00000134235,0.0739848
525,0.00000132528,0.0740664
530,0.00000130865,0.0741469
535,0.00000129246,0.0742262
540,0.00000127669,0.0743045
545,0.00000126132,0.0743816
550,0.00000124634,0.0744577
555,0.00000123175,0.0745327
560,0.00000121753,0.0746067
565,0.00000120366,0.0746796
570,0.00000119014,0.0747515
575,0.00000117695,0.0748225
580,0.00000116409,0.0748924
585,0.00000115154,0.0749614
590,0.0000011393,0.0750294
595,0.00000112735,0.0750964
600,0.0000011157,0.0751625
605,0.00000110432,0.0752277
610,0.00000109321,0.075292
615,0.00000108237,0.0753554
620,0.00000107178,0.0754179
625,0.00000106143,0.0754796
630,0.00000105133,0.0755403
635,0.00000104147,0.0756003
640,0.00000103183,0.0756594
645,0.00000102241,0.0757176
650,0.0000010132,0.0757751
655,0.0000010042,0.0758318
660,0.000000995408,0.0758877
665,0.00000098681,0.0759428
670,0.000000978404,0.0759971
675,0.000000970185,0.0760507
680,0.000000962146,0.0761035
685,0.000000954284,0.0761556
690,0.000000946594,0.0762069
695,0.000000939071,0.0762576
700,0.00000093171,0.0763075
705,0.000000924508,0.0763568
710,0.00000091746,0.0764053
715,0.000000910562,0.0764532
720,0.00000090381,0.0765005
725,0.000000897201,0.076547
730,0.00000089073,0.0765929
735,0.000000884395,0.0766382
740,0.000000878192,0.0766828
745,0.000000872117,0.0767269
750,0.000000866167,0.0767703
755,0.00000086034,0.0768131
760,0.000000854631,0.0768553
765,0.000000849039,0.0768969
770,0.00000084356,0.0769379
775,0.000000838192,0.0769784
780,0.000000832931,0.0770183
785,0.000000827776,0.0770577
790,0.000000822723,0.0770965
795,0.00000081777,0.0771347
800,0.000000812916,0.0771725
805,0.000000808157,0.0772097
810,0.000000803491,0.0772463
815,0.000000798916,0.0772825
820,0.00000079443,0.0773182
825,0.000000790031,0.0773534
830,0.000000785716,0.077388
835,0.000000781485,0.0774222
840,0.000000777334,0.077456
845,0.000000773263,0.0774892
850,0.000000769269,0.077522
855,0.000000765351,0.0775543
860,0.000000761506,0.0775862
865,0.000000757734,0.0776177
870,0.000000754033,0.0776487
875,0.0000007504,0.0776792
880,0.000000746835,0.0777094
885,0.000000743336,0.0777391
890,0.000000739902,0.0777684
895,0.00000073653,0.0777973
900,0.000000733221,0.0778258
905,0.000000729972,0.0778539
910,0.000000726782,0.0778816
915,0.00000072365,0.0779089
920,0.000000720575,0.0779359
925,0.000000717556,0.0779624
930,0.00000071459,0.0779886
935,0.000000711678,0.0780145
940,0.000000708818,0.0780399
945,0.000000706009,0.0780651
950,0.000000703249,0.0780898
955,0.000000700539,0.0781143
960,0.000000697876,0.0781383
965,0.000000695261,0.0781621
970,0.000000692691,0.0781855
975,0.000000690166,0.0782086
980,0.000000687686,0.0782314
985,0.000000685248,0.0782538
990,0.000000682853,0.078276
995,0.000000680499,0.0782978
1000,0.000000678186,0.0783193
1005,0.000000675913,0.0783405
1010,0.000000673678,0.0783615
1015,0.000000671482,0.0783821
1020,0.000000669324,0.0784025
1025,0.000000667202,0.0784225
1030,0.000000665117,0.0784423
1035,0.000000663066,0.0784618
1040,0.000000661051,0.0784811
1045,0.000000659069,0.0785
1050,0.000000657121,0.0785187
1055,0.000000655205,0.0785372
1060,0.000000653322,0.0785554
1065,0.00000065147,0.0785733
1070,0.000000649649,0.078591
1075,0.000000647858,0.0786085
1080,0.000000646097,0.0786257
1085,0.000000644365,0.0786426
1090,0.000000642662,0.0786593
1095,0.000000640987,0.0786758
1100,0.000000639339,0.0786921
1105,0.000000637718,0.0787081
1110,0.000000636124,0.0787239
1115,0.000000634556,0.0787395
1120,0.000000633014,0.0787549
1125,0.000000631497,0.0787701
1130,0.000000630004,0.078785
1135,0.000000628536,0.0787997
1140,0.000000627091,0.0788143
1145,0.00000062567,0.0788286
1150,0.000000624271,0.0788427
1155,0.000000622895,0.0788567
1160,0.000000621542,0.0788704
1165,0.00000062021,0.078884
1170,0.000000618899,0.0788973
1175,0.000000617609,0.0789105
1180,0.00000061634,0.0789235
1185,0.000000615091,0.0789363
1190,0.000000613861,0.0789489
1195,0.000000612652,0.0789614
1200,0.000000611461,0.0789737
1205,0.000000610289,0.0789858
1210,0.000000609136,0.0789977
1215,0.000000608001,0.0790095
1220,0.000000606884,0.0790211
1225,0.000000605784,0.0790326
1230,0.000000604702,0.0790438
1235,0.000000603636,0.079055
1240,0.000000602588,0.079066
1245,0.000000601555,0.0790768
1250,0.000000600539,0.0790875
1255,0.000000599538,0.079098
1260,0.000000598553,0.0791084
1265,0.000000597584,0.0791186
1270,0.000000596629,0.0791287
1275,0.000000595689,0.0791386
1280,0.000000594764,0.0791484
1285,0.000000593853,0.0791581
1290,0.000000592956,0.0791677
1295,0.000000592073,0.0791771
1300,0.000000591203,0.0791863
1305,0.000000590347,0.0791955
1310,0.000000589504,0.0792045
1315,0.000000588673,0.0792134
1320,0.000000587856,0.0792222
1325,0.000000587051,0.0792308
1330,0.000000586258,0.0792394
1335,0.000000585477,0.0792478
1340,0.000000584709,0.0792561
1345,0.000000583951,0.0792642
1350,0.000000583206,0.0792723
1355,0.000000582471,0.0792802
1360,0.000000581748,0.0792881
1365,0.000000581036,0.0792958
1370,0.000000580335,0.0793034
1375,0.000000579644,0.079311
1380,0.000000578963,0.0793184
1385,0.000000578293,0.0793257
1390,0.000000577633,0.0793329
1395,0.000000576983,0.07934
1400,0.000000576342,0.079347
1405,0.000000575711,0.0793539
1410,0.00000057509,0.0793607
1415,0.000000574478,0.0793674
1420,0.000000573875,0.0793741
1425,0.000000573281,0.0793806
1430,0.000000572696,0.079387
1435,0.00000057212,0.0793934
1440,0.000000571552,0.0793997
1445,0.000000570993,0.0794058
1450,0.000000570442,0.0794119
1455,0.000000569899,0.0794179
1460,0.000000569365,0.0794238
1465,0.000000568838,0.0794297
1470,0.000000568319,0.0794354
1475,0.000000567808,0.0794411
1480,0.000000567304,0.0794467
1485,0.000000566808,0.0794522
1490,0.000000566319,0.0794577
1495,0.000000565837,0.079463
1500,0.000000565363,0.0794683
1505,0.000000564895,0.0794736
1510,0.000000564434,0.0794787
1515,0.000000563981,0.0794838
1520,0.000000563533,0.0794888
1525,0.000000563093,0.0794937
1530,0.000000562659,0.0794986
1535,0.000000562231,0.0795034
1540,0.000000561809,0.0795081
1545,0.000000561394,0.0795128
1550,0.000000560985,0.0795174
1555,0.000000560581,0.0795219
1560,0.000000560184,0.0795264
1565,0.000000559792,0.0795308
1570,0.000000559406,0.0795351
1575,0.000000559026,0.0795394
1580,0.000000558652,0.0795437
1585,0.000000558282,0.0795478
1590,0.000000557919,0.0795519
1595,0.00000055756,0.079556
1600,0.000000557207,0.07956
1605,0.000000556859,0.0795639
1610,0.000000556515,0.0795678
1615,0.000000556177,0.0795717
1620,0.000000555844,0.0795754
1625,0.000000555516,0.0795792
1630,0.000000555192,0.0795828
1635,0.000000554873,0.0795865
1640,0.000000554559,0.07959
1645,0.000000554249,0.0795936
1650,0.000000553944,0.079597
1655,0.000000553643,0.0796005
1660,0.000000553347,0.0796038
1665,0.000000553054,0.0796072
1670,0.000000552766,0.0796105
1675,0.000000552483,0.0796137
1680,0.000000552203,0.0796169
1685,0.000000551927,0.07962
1690,0.000000551655,0.0796231
1695,0.000000551388,0.0796262
1700,0.000000551124,0.0796292
1705,0.000000550863,0.0796322
1710,0.000000550607,0.0796351
1715,0.000000550354,0.079638
1720,0.000000550105,0.0796409
1725,0.00000054986,0.0796437
1730,0.000000549618,0.0796465
1735,0.000000549379,0.0796492
1740,0.000000549144,0.0796519
1745,0.000000548912,0.0796546
1750,0.000000548684,0.0796572
1755,0.000000548459,0.0796598
1760,0.000000548237,0.0796623
1765,0.000000548018,0.0796649
1770,0.000000547803,0.0796673
1775,0.00000054759,0.0796698
1780,0.000000547381,0.0796722
1785,0.000000547174,0.0796746
1790,0.000000546971,0.0796769
1795,0.00000054677,0.0796792
1800,0.000000546572,0.0796815
1805,0.000000546377,0.0796838
1810,0.000000546185,0.079686
1815,0.000000545996,0.0796882
1820,0.000000545809,0.0796903
1825,0.000000545625,0.0796924
1830,0.000000545444,0.0796945
1835,0.000000545265,0.0796966
1840,0.000000545089,0.0796986
1845,0.000000544915,0.0797007
1850,0.000000544744,0.0797026
1855,0.000000544575,0.0797046
1860,0.000000544408,0.0797065
1865,0.000000544244,0.0797084
1870,0.000000544083,0.0797103
1875,0.000000543923,0.0797121
1880,0.000000543766,0.079714
1885,0.000000543611,0.0797158
1890,0.000000543458,0.0797175
1895,0.000000543308,0.0797193
1900,0.000000543159,0.079721
1905,0.000000543013,0.0797227
1910,0.000000542869,0.0797244
1915,0.000000542727,0.079726
1920,0.000000542586,0.0797277
1925,0.000000542448,0.0797293
1930,0.000000542312,0.0797308
1935,0.000000542178,0.0797324
1940,0.000000542045,0.079734
1945,0.000000541915,0.0797355
1950,0.000000541786,0.079737
1955,0.000000541659,0.0797384
1960,0.000000541534,0.0797399
1965,0.000000541411,0.0797413
1970,0.000000541289,0.0797427
1975,0.00000054117,0.0797441
1980,0.000000541051,0.0797455
1985,0.000000540935,0.0797469
1990,0.00000054082,0.0797482
1995,0.000000540707,0.0797495
2000,0.000000540595,0.0797508
2005,0.000000540485,0.0797521
2010,0.000000540377,0.0797534
2015,0.00000054027,0.0797546
2020,0.000000540165,0.0797559
2025,0.000000540061,0.0797571
2030,0.000000539958,0.0797583
2035,0.000000539857,0.0797595
2040,0.000000539758,0.0797606
2045,0.000000539659,0.0797618
2050,0.000000539563,0.0797629
2055,0.000000539467,0.079764
2060,0.000000539373,0.0797651
2065,0.00000053928,0.0797662
2070,0.000000539189,0.0797673
2075,0.000000539099,0.0797683
2080,0.00000053901,0.0797694
2085,0.000000538922,0.0797704
2090,0.000000538836,0.0797714


==> pm-two-phase-forw.csv <==
Time,phiArtAvg,phiCapAvg
0,0.000000538802,0.0797718
5,0.00000169479,0.0816961
10,0.0000308815,0.0817306
15,0.000105717,0.0817852
20,0.00022714,0.0818515
25,0.000393677,0.0819262
30,0.000603387,0.0820071
35,0.000854203,0.0820926
40,0.00114402,0.0821812
45,0.0014707,0.0822716
50,0.00183214,0.0823624
55,0.00222426,0.0824523
60,0.00261147,0.0825402
65,0.00298406,0.0826259
70,0.00334367,0.0827091
75,0.00369158,0.0827897
80,0.00402878,0.0828677
85,0.0043561,0.082943
90,0.00467421,0.0830156
95,0.00498371,0.0830856
100,0.0052851,0.0831528
105,0.00557882,0.0832175
110,0.00586528,0.0832795
115,0.00614481,0.083339
120,0.00641776,0.083396
125,0.00668439,0.0834504
130,0.00694499,0.0835025
135,0.0071998,0.0835521
140,0.00744905,0.0835995
145,0.00769294,0.0836445
150,0.00793168,0.0836873
155,0.00816545,0.0837278
160,0.00839443,0.0837663
165,0.00861877,0.0838026
170,0.00883863,0.0838368
175,0.00905416,0.0838691
180,0.0092655,0.0838994
185,0.00947278,0.0839277
190,0.00967613,0.0839542
195,0.00987565,0.0839788
200,0.0100715,0.0840017
205,0.0102637,0.0840228
210,0.0104524,0.0840422
215,0.0106378,0.0840599
220,0.0108199,0.084076
225,0.0109987,0.0840905
230,0.0111745,0.0841034
235,0.0113472,0.0841149
240,0.0115169,0.0841248
245,0.0116838,0.0841333
250,0.011848,0.0841404
255,0.0120093,0.0841461
260,0.0121681,0.0841505
265,0.0123243,0.0841535
270,0.0124779,0.0841553
275,0.0126291,0.0841559
280,0.0127779,0.0841552
285,0.0129244,0.0841533
290,0.0130687,0.0841503
295,0.0132107,0.0841462
300,0.0133505,0.0841409
305,0.0134883,0.0841346
310,0.013624,0.0841272
315,0.0137576,0.0841188
320,0.0138894,0.0841095
325,0.0140192,0.0840991
330,0.0141471,0.0840878
335,0.0142733,0.0840756
340,0.0143976,0.0840625
345,0.0145202,0.0840485
350,0.0146411,0.0840337
355,0.0147604,0.084018
360,0.014878,0.0840015
365,0.0149941,0.0839843
370,0.0151086,0.0839662
375,0.0152216,0.0839475
380,0.0153331,0.0839279
385,0.0154431,0.0839077
390,0.0155518,0.0838868
395,0.0156591,0.0838652
400,0.015765,0.083843
405,0.0158696,0.0838201
410,0.0159729,0.0837966
415,0.0160749,0.0837725
420,0.0161757,0.0837479
425,0.0162753,0.0837226
430,0.0163737,0.0836968
435,0.016471,0.0836704
440,0.0165671,0.0836436
445,0.0166621,0.0836162
450,0.016756,0.0835883
455,0.0168489,0.0835599
460,0.0169407,0.0835311
465,0.0170315,0.0835018
470,0.0171213,0.083472
475,0.0172101,0.0834418
480,0.017298,0.0834113
485,0.0173849,0.0833802
490,0.017471,0.0833488
495,0.0175561,0.0833171
500,0.0176403,0.0832849
505,0.0177237,0.0832524
510,0.0178062,0.0832195
515,0.0178879,0.0831863
520,0.0179688,0.0831528
525,0.0180489,0.0831189
530,0.0181282,0.0830847
535,0.0182067,0.0830502
540,0.0182845,0.0830155
545,0.0183616,0.0829804
550,0.0184379,0.0829451
555,0.0185135,0.0829095
560,0.0185885,0.0828737
565,0.0186628,0.0828376
570,0.0187364,0.0828012
575,0.0188093,0.0827647
580,0.0188816,0.0827279
585,0.0189533,0.0826909
590,0.0190243,0.0826536
595,0.0190948,0.0826162
600,0.0191647,0.0825786
605,0.0192339,0.0825408
610,0.0193027,0.0825028
615,0.0193708,0.0824646
620,0.0194384,0.0824263
625,0.0195055,0.0823878
630,0.019572,0.0823491
635,0.019638,0.0823103
640,0.0197035,0.0822714
645,0.0197685,0.0822323
650,0.019833,0.0821931
655,0.019897,0.0821537
660,0.0199605,0.0821142
665,0.0200236,0.0820746
670,0.0200862,0.0820349
675,0.0201484,0.0819951
680,0.0202101,0.0819552
685,0.0202714,0.0819152
690,0.0203323,0.0818751
695,0.0203927,0.0818349
700,0.0204527,0.0817946
705,0.0205123,0.0817543
710,0.0205716,0.0817138
715,0.0206304,0.0816733
720,0.0206888,0.0816327
725,0.0207469,0.0815921
730,0.0208046,0.0815514
735,0.0208619,0.0815106
740,0.0209188,0.0814698
745,0.0209755,0.081429
750,0.0210317,0.081388
755,0.0210876,0.0813471
760,0.0211432,0.0813061
765,0.0211984,0.0812651
770,0.0212533,0.081224
775,0.0213079,0.0811829
780,0.0213622,0.0811418
785,0.0214162,0.0811007
790,0.0214698,0.0810595
795,0.0215232,0.0810184
800,0.0215762,0.0809772
805,0.021629,0.080936
810,0.0216815,0.0808947
815,0.0217337,0.0808535
820,0.0217856,0.0808123
825,0.0218372,0.0807711
830,0.0218885,0.0807298
835,0.0219396,0.0806886
840,0.0219905,0.0806474
845,0.022041,0.0806061
850,0.0220913,0.0805649
855,0.0221414,0.0805237
860,0.0221912,0.0804825
865,0.0222408,0.0804414
870,0.0222901,0.0804002
875,0.0223392,0.0803591
880,0.022388,0.0803179
885,0.0224366,0.0802768
890,0.022485,0.0802358
895,0.0225331,0.0801947
900,0.0225811,0.0801537
905,0.0226288,0.0801127
910,0.0226763,0.0800717
915,0.0227235,0.0800308
920,0.0227706,0.0799899
925,0.0228175,0.079949
930,0.0228641,0.0799082
935,0.0229106,0.0798674
940,0.0229568,0.0798266
945,0.0230029,0.0797859
950,0.0230487,0.0797452
955,0.0230944,0.0797046
960,0.0231398,0.079664
965,0.0231851,0.0796234
970,0.0232302,0.0795829
975,0.0232751,0.0795424
980,0.0233198,0.079502
985,0.0233644,0.0794617
990,0.0234088,0.0794214
995,0.0234529,0.0793811
1000,0.023497,0.0793409
1005,0.0235408,0.0793007
1010,0.0235845,0.0792606
1015,0.023628,0.0792206
1020,0.0236713,0.0791806
1025,0.0237145,0.0791406
1030,0.0237575,0.0791007
1035,0.0238004,0.0790609
1040,0.0238431,0.0790211
1045,0.0238856,0.0789814
1050,0.023928,0.0789418
1055,0.0239702,0.0789022
1060,0.0240123,0.0788627
1065,0.0240542,0.0788232
1070,0.024096,0.0787838
1075,0.0241376,0.0787445
1080,0.0241791,0.0787052
1085,0.0242204,0.078666
1090,0.0242616,0.0786268
1095,0.0243026,0.0785877
1100,0.0243436,0.0785487
1105,0.0243843,0.0785097
1110,0.0244249,0.0784709
1115,0.0244654,0.078432
1120,0.0245058,0.0783933
1125,0.024546,0.0783546
1130,0.0245861,0.078316
1135,0.0246261,0.0782774
1140,0.0246659,0.078239
1145,0.0247056,0.0782006
1150,0.0247452,0.0781622
1155,0.0247846,0.0781239
1160,0.0248239,0.0780857
1165,0.0248631,0.0780476
1170,0.0249022,0.0780096
1175,0.0249411,0.0779716
1180,0.0249799,0.0779337
1185,0.0250186,0.0778958
1190,0.0250572,0.0778581
1195,0.0250957,0.0778204
1200,0.025134,0.0777827
1205,0.0251722,0.0777452
1210,0.0252103,0.0777077
1215,0.0252483,0.0776703
1220,0.0252862,0.077633
1225,0.025324,0.0775957
1230,0.0253616,0.0775585
1235,0.0253992,0.0775214
1240,0.0254366,0.0774844
1245,0.0254739,0.0774474
1250,0.0255111,0.0774105
1255,0.0255482,0.0773737
1260,0.0255852,0.077337
1265,0.0256221,0.0773003
1270,0.0256589,0.0772638
1275,0.0256956,0.0772273
1280,0.0257321,0.0771908
1285,0.0257686,0.0771545
1290,0.025805,0.0771182
1295,0.0258412,0.077082
1300,0.0258774,0.0770458
1305,0.0259134,0.0770098
1310,0.0259494,0.0769738
1315,0.0259852,0.0769379
1320,0.026021,0.0769021
1325,0.0260566,0.0768663
1330,0.0260922,0.0768307
1335,0.0261277,0.0767951
1340,0.026163,0.0767595
1345,0.0261983,0.0767241
1350,0.0262335,0.0766887
1355,0.0262685,0.0766534
1360,0.0263035,0.0766182
1365,0.0263384,0.0765831
1370,0.0263732,0.076548
1375,0.0264079,0.076513
1380,0.0264425,0.0764781
1385,0.026477,0.0764432
1390,0.0265114,0.0764085
1395,0.0265458,0.0763738
1400,0.02658,0.0763392
1405,0.0266141,0.0763047
1410,0.0266482,0.0762702
1415,0.0266822,0.0762358
1420,0.0267161,0.0762015
1425,0.0267499,0.0761673
1430,0.0267836,0.0761331
1435,0.0268172,0.076099
1440,0.0268507,0.076065
1445,0.0268842,0.0760311
1450,0.0269175,0.0759973
1455,0.0269508,0.0759635
1460,0.026984,0.0759298
1465,0.0270171,0.0758962
1470,0.0270501,0.0758626
1475,0.0270831,0.0758291
1480,0.0271159,0.0757957
1485,0.0271487,0.0757624
1490,0.0271814,0.0757292
1495,0.027214,0.075696
1500,0.0272465,0.0756629
1505,0.0272789,0.0756299
1510,0.0273113,0.0755969
1515,0.0273436,0.075564
1520,0.0273758,0.0755312
1525,0.0274079,0.0754985
1530,0.02744,0.0754658
1535,0.0274719,0.0754333
1540,0.0275038,0.0754008
1545,0.0275356,0.0753683
1550,0.0275673,0.075336
1555,0.027599,0.0753037
1560,0.0276305,0.0752715
1565,0.027662,0.0752393
1570,0.0276935,0.0752073
1575,0.0277248,0.0751753
1580,0.0277561,0.0751434
1585,0.0277872,0.0751115
1590,0.0278184,0.0750797
1595,0.0278494,0.075048
1600,0.0278804,0.0750164
1605,0.0279112,0.0749848
1610,0.027942,0.0749534
1615,0.0279728,0.074922
1620,0.0280034,0.0748906
1625,0.028034,0.0748593
1630,0.0280646,0.0748281
1635,0.028095,0.074797
1640,0.0281254,0.074766
1645,0.0281557,0.074735
1650,0.0281859,0.0747041
1655,0.028216,0.0746732
1660,0.0282461,0.0746425
1665,0.0282761,0.0746118
1670,0.0283061,0.0745811
1675,0.0283359,0.0745506
1680,0.0283657,0.0745201
1685,0.0283955,0.0744897
1690,0.0284251,0.0744593
1695,0.0284547,0.0744291
1700,0.0284842,0.0743989
1705,0.0285137,0.0743687
1710,0.028543,0.0743386
1715,0.0285723,0.0743086
1720,0.0286016,0.0742787
1725,0.0286308,0.0742489
1730,0.0286599,0.0742191
1735,0.0286889,0.0741893
1740,0.0287179,0.0741597
1745,0.0287468,0.0741301
1750,0.0287756,0.0741006
1755,0.0288043,0.0740711
1760,0.028833,0.0740418
1765,0.0288617,0.0740124
1770,0.0288902,0.0739832
1775,0.0289187,0.073954
1780,0.0289472,0.0739249
1785,0.0289755,0.0738959
1790,0.0290038,0.0738669
1795,0.0290321,0.073838
1800,0.0290602,0.0738091
1805,0.0290883,0.0737804
1810,0.0291164,0.0737517
1815,0.0291444,0.073723
1820,0.0291723,0.0736944
1825,0.0292001,0.0736659
1830,0.0292279,0.0736375
1835,0.0292556,0.0736091
1840,0.0292833,0.0735808
1845,0.0293109,0.0735525
1850,0.0293384,0.0735243
1855,0.0293659,0.0734962
1860,0.0293933,0.0734682
1865,0.0294206,0.0734402
1870,0.0294479,0.0734123
1875,0.0294751,0.0733844
1880,0.0295022,0.0733566
1885,0.0295293,0.0733289
1890,0.0295564,0.0733012
1895,0.0295833,0.0732736
1900,0.0296102,0.0732461
1905,0.0296371,0.0732186
1910,0.0296639,0.0731912
1915,0.0296906,0.0731638
1920,0.0297172,0.0731366
1925,0.0297438,0.0731093
1930,0.0297704,0.0730822
1935,0.0297969,0.0730551
1940,0.0298233,0.073028
1945,0.0298497,0.0730011
1950,0.029876,0.0729742
1955,0.0299022,0.0729473
1960,0.0299284,0.0729205
1965,0.0299545,0.0728938
1970,0.0299806,0.0728671
1975,0.0300066,0.0728405
1980,0.0300325,0.072814
1985,0.0300584,0.0727875
1990,0.0300842,0.0727611
1995,0.03011,0.0727347
2000,0.0301357,0.0727085
2005,0.0301614,0.0726822
2010,0.030187,0.072656
2015,0.0302125,0.0726299
2020,0.030238,0.0726039
2025,0.0302634,0.0725779
2030,0.0302888,0.0725519
2035,0.0303141,0.0725261
2040,0.0303394,0.0725003
2045,0.0303646,0.0724745
2050,0.0303897,0.0724488
2055,0.0304148,0.0724232
2060,0.0304398,0.0723976
2065,0.0304648,0.0723721
2070,0.0304897,0.0723466
2075,0.0305146,0.0723212
2080,0.0305394,0.0722959
2085,0.0305641,0.0722706
2090,0.0305888,0.0722454
2095,0.0306135,0.0722202
2100,0.0306381,0.0721951
2105,0.0306626,0.07217
2110,0.0306871,0.072145
2115,0.0307115,0.0721201
2120,0.0307359,0.0720952
2125,0.0307602,0.0720704
2130,0.0307844,0.0720456
2135,0.0308086,0.0720209
2140,0.0308328,0.0719962
2145,0.0308569,0.0719716
2150,0.0308809,0.0719471
2155,0.0309049,0.0719226
2160,0.0309289,0.0718982
2165,0.0309528,0.0718738
2170,0.0309766,0.0718495
2175,0.0310004,0.0718252
2180,0.0310241,0.071801
2185,0.0310478,0.0717769
2190,0.0310714,0.0717528
2195,0.0310949,0.0717288
2200,0.0311185,0.0717048
2205,0.0311419,0.0716808
2210,0.0311653,0.071657
2215,0.0311887,0.0716331
2220,0.031212,0.0716094
2225,0.0312353,0.0715857
2230,0.0312585,0.071562
2235,0.0312816,0.0715384
2240,0.0313047,0.0715148
2245,0.0313278,0.0714914
2250,0.0313508,0.0714679
2255,0.0313737,0.0714445
2260,0.0313966,0.0714212
2265,0.0314195,0.0713979
2270,0.0314423,0.0713747
2275,0.031465,0.0713515
2280,0.0314877,0.0713284
2285,0.0315104,0.0713053
2290,0.031533,0.0712823
2295,0.0315555,0.0712593
2300,0.031578,0.0712364
2305,0.0316005,0.0712135
2310,0.0316229,0.0711907
2315,0.0316452,0.071168
2320,0.0316675,0.0711453
2325,0.0316898,0.0711226
2330,0.031712,0.0711
2335,0.0317341,0.0710775
2340,0.0317562,0.071055
2345,0.0317783,0.0710325
2350,0.0318003,0.0710101
2355,0.0318223,0.0709878
2360,0.0318442,0.0709655
2365,0.031866,0.0709432
2370,0.0318878,0.070921
2375,0.0319096,0.0708989
2380,0.0319313,0.0708768
2385,0.031953,0.0708548
2390,0.0319746,0.0708328
2395,0.0319962,0.0708108
2400,0.0320177,0.0707889
2405,0.0320392,0.0707671
2410,0.0320607,0.0707453
2415,0.032082,0.0707236
2420,0.0321034,0.0707019
2425,0.0321247,0.0706802
2430,0.0321459,0.0706586
2435,0.0321671,0.0706371
2440,0.0321883,0.0706156
2445,0.0322094,0.0705941
2450,0.0322305,0.0705727
2455,0.0322515,0.0705514
2460,0.0322724,0.07053
2465,0.0322934,0.0705088
2470,0.0323142,0.0704876
2475,0.0323351,0.0704664
2480,0.0323559,0.0704453
2485,0.0323766,0.0704242
2490,0.0323973,0.0704032
2495,0.032418,0.0703823
2500,0.0324386,0.0703613
2505,0.0324591,0.0703405
2510,0.0324796,0.0703196
2515,0.0325001,0.0702988
2520,0.0325205,0.0702781
2525,0.0325409,0.0702574
2530,0.0325613,0.0702368
2535,0.0325815,0.0702162
2540,0.0326018,0.0701956
2545,0.032622,0.0701751
2550,0.0326422,0.0701547
2555,0.0326623,0.0701343
2560,0.0326824,0.0701139
2565,0.0327024,0.0700936
2570,0.0327224,0.0700733
2575,0.0327423,0.0700531
2580,0.0327622,0.0700329
2585,0.0327821,0.0700128
2590,0.0328019,0.0699927
2595,0.0328216,0.0699726
2600,0.0328414,0.0699526
2605,0.0328611,0.0699327
2610,0.0328807,0.0699128
2615,0.0329003,0.0698929
2620,0.0329198,0.0698731
2625,0.0329394,0.0698533
2630,0.0329588,0.0698336
2635,0.0329783,0.0698139
2640,0.0329976,0.0697942
2645,0.033017,0.0697746
2650,0.0330363,0.0697551
2655,0.0330555,0.0697356
2660,0.0330748,0.0697161
2665,0.0330939,0.0696967
2670,0.0331131,0.0696773
2675,0.0331322,0.069658
2680,0.0331512,0.0696387
2685,0.0331702,0.0696194
2690,0.0331892,0.0696002
2695,0.0332081,0.069581
2700,0.033227,0.0695619
2705,0.0332458,0.0695429
2710,0.0332646,0.0695238
2715,0.0332834,0.0695048
2720,0.0333021,0.0694859
2725,0.0333208,0.069467
2730,0.0333394,0.0694481
2735,0.033358,0.0694293
2740,0.0333766,0.0694105
2745,0.0333951,0.0693918
2750,0.0334136,0.0693731
2755,0.033432,0.0693544
2760,0.0334504,0.0693358
2765,0.0334688,0.0693172
2770,0.0334871,0.0692987
2775,0.0335054,0.0692802
2780,0.0335236,0.0692617
2785,0.0335418,0.0692433
2790,0.03356,0.069225
2795,0.0335781,0.0692067
2800,0.0335962,0.0691884
2805,0.0336142,0.0691701
2810,0.0336322,0.0691519
2815,0.0336502,0.0691338
2820,0.0336681,0.0691156
2825,0.033686,0.0690976
2830,0.0337039,0.0690795
2835,0.0337217,0.0690615
2840,0.0337395,0.0690436
2845,0.0337572,0.0690256
2850,0.0337749,0.0690078
2855,0.0337925,0.0689899
2860,0.0338102,0.0689721
2865,0.0338277,0.0689544
2870,0.0338453,0.0689366
2875,0.0338628,0.068919
2880,0.0338803,0.0689013
2885,0.0338977,0.0688837
2890,0.0339151,0.0688662
2895,0.0339324,0.0688486
2900,0.0339497,0.0688311
2905,0.033967,0.0688137
2910,0.0339843,0.0687963
2915,0.0340015,0.0687789
2920,0.0340186,0.0687616
2925,0.0340358,0.0687443
2930,0.0340528,0.068727
2935,0.0340699,0.0687098
2940,0.0340869,0.0686926
2945,0.0341039,0.0686755
2950,0.0341208,0.0686584
2955,0.0341378,0.0686413
2960,0.0341546,0.0686243
2965,0.0341715,0.0686073
2970,0.0341883,0.0685904
2975,0.034205,0.0685735
2980,0.0342218,0.0685566
2985,0.0342384,0.0685398
2990,0.0342551,0.068523
2995,0.0342717,0.0685062
3000,0.0342883,0.0684895
3005,0.0343048,0.0684728
3010,0.0343214,0.0684561
3015,0.0343378,0.0684395
3020,0.0343543,0.0684229
3025,0.0343707,0.0684064
3030,0.034387,0.0683899
3035,0.0344034,0.0683734
3040,0.0344197,0.068357
3045,0.0344359,0.0683406
3050,0.0344522,0.0683242
3055,0.0344684,0.0683079
3060,0.0344845,0.0682916
3065,0.0345006,0.0682754
3070,0.0345167,0.0682592
3075,0.0345328,0.068243
3080,0.0345488,0.0682269
3085,0.0345648,0.0682108
3090,0.0345807,0.0681947
3095,0.0345967,0.0681786
3100,0.0346125,0.0681626
3105,0.0346284,0.0681467
3110,0.0346442,0.0681308
3115,0.03466,0.0681149
3120,0.0346757,0.068099
3125,0.0346914,0.0680832
3130,0.0347071,0.0680674
3135,0.0347228,0.0680516
3140,0.0347384,0.0680359
3145,0.0347539,0.0680202
3150,0.0347695,0.0680046
3155,0.034785,0.067989
3160,0.0348005,0.0679734
3165,0.0348159,0.0679578
3170,0.0348313,0.0679423
3175,0.0348467,0.0679268
3180,0.0348621,0.0679114
3185,0.0348774,0.067896
3190,0.0348926,0.0678806
3195,0.0349079,0.0678653
3200,0.0349231,0.06785
3205,0.0349383,0.0678347
3210,0.0349534,0.0678195
3215,0.0349685,0.0678042
3220,0.0349836,0.0677891
3225,0.0349987,0.0677739
3230,0.0350137,0.0677588
3235,0.0350287,0.0677438
3240,0.0350436,0.0677287
3245,0.0350585,0.0677137
3250,0.0350734,0.0676987
3255,0.0350883,0.0676838
3260,0.0351031,0.0676689
3265,0.0351179,0.067654
3270,0.0351327,0.0676392
3275,0.0351474,0.0676244
3280,0.0351621,0.0676096
3285,0.0351768,0.0675948
3290,0.0351914,0.0675801
3295,0.035206,0.0675654
3300,0.0352206,0.0675508
3305,0.0352351,0.0675362
3310,0.0352496,0.0675216
3315,0.0352641,0.067507
3320,0.0352785,0.0674925
3325,0.035293,0.067478
3330,0.0353073,0.0674636
3335,0.0353217,0.0674492
3340,0.035336,0.0674348
3345,0.0353503,0.0674204
3350,0.0353646,0.0674061
3355,0.0353788,0.0673918
3360,0.035393,0.0673775
3365,0.0354072,0.0673633
3370,0.0354213,0.0673491
3375,0.0354354,0.0673349
3380,0.0354495,0.0673208
3385,0.0354635,0.0673066
3390,0.0354776,0.0672926
3395,0.0354916,0.0672785
3400,0.0355055,0.0672645
3405,0.0355194,0.0672505
3410,0.0355333,0.0672366
3415,0.0355472,0.0672226
3420,0.035561,0.0672087
3425,0.0355749,0.0671949
3430,0.0355886,0.067181
3435,0.0356024,0.0671672
3440,0.0356161,0.0671535
3445,0.0356298,0.0671397
3450,0.0356435,0.067126
3455,0.0356571,0.0671123
3460,0.0356707,0.0670987
3465,0.0356843,0.067085
3470,0.0356978,0.0670714
3475,0.0357113,0.0670579
3480,0.0357248,0.0670443
3485,0.0357383,0.0670308
3490,0.0357517,0.0670174
3495,0.0357651,0.0670039
3500,0.0357785,0.0669905
3505,0.0357918,0.0669771
3510,0.0358051,0.0669638
3515,0.0358184,0.0669504
3520,0.0358317,0.0669371
3525,0.0358449,0.0669239
3530,0.0358581,0.0669106
3535,0.0358713,0.0668974
3540,0.0358844,0.0668842
3545,0.0358975,0.0668711
3550,0.0359106,0.066858
3555,0.0359237,0.0668449
3560,0.0359367,0.0668318
3565,0.0359497,0.0668187
3570,0.0359627,0.0668057
3575,0.0359757,0.0667928
3580,0.0359886,0.0667798
3585,0.0360015,0.0667669
3590,0.0360143,0.066754
3595,0.0360272,0.0667411
3600,0.03604,0.0667283
3605,0.0360528,0.0667155
3610,0.0360655,0.0667027
3615,0.0360783,0.0666899
3620,0.036091,0.0666772
3625,0.0361036,0.0666645
3630,0.0361163,0.0666518
3635,0.0361289,0.0666392
3640,0.0361415,0.0666265
3645,0.0361541,0.0666139
3650,0.0361666,0.0666014
3655,0.0361791,0.0665888
3660,0.0361916,0.0665763
3665,0.0362041,0.0665639
3670,0.0362165,0.0665514
3675,0.0362289,0.066539
3680,0.0362413,0.0665266
3685,0.0362536,0.0665142
3690,0.036266,0.0665018
3695,0.0362783,0.0664895
3700,0.0362905,0.0664772
3705,0.0363028,0.066465
3710,0.036315,0.0664527
3715,0.0363272,0.0664405
3720,0.0363394,0.0664283
3725,0.0363515,0.0664162
3730,0.0363636,0.066404
3735,0.0363757,0.0663919
3740,0.0363878,0.0663799
3745,0.0363998,0.0663678
3750,0.0364118,0.0663558
3755,0.0364238,0.0663438
3760,0.0364358,0.0663318
3765,0.0364477,0.0663198
3770,0.0364596,0.0663079
3775,0.0364715,0.066296
3780,0.0364834,0.0662842
3785,0.0364952,0.0662723
3790,0.036507,0.0662605
3795,0.0365188,0.0662487
3800,0.0365306,0.0662369
3805,0.0365423,0.0662252
3810,0.036554,0.0662135
3815,0.0365657,0.0662018
3820,0.0365774,0.0661901
3825,0.036589,0.0661785
3830,0.0366006,0.0661669
3835,0.0366122,0.0661553
3840,0.0366237,0.0661437
3845,0.0366353,0.0661322
3850,0.0366468,0.0661206
3855,0.0366583,0.0661092
3860,0.0366697,0.0660977
3865,0.0366812,0.0660863
3870,0.0366926,0.0660748
3875,0.036704,0.0660634
3880,0.0367153,0.0660521
3885,0.0367267,0.0660407
3890,0.036738,0.0660294
3895,0.0367493,0.0660181
3900,0.0367606,0.0660069
3905,0.0367718,0.0659956
3910,0.036783,0.0659844
3915,0.0367942,0.0659732
3920,0.0368054,0.065962
3925,0.0368165,0.0659509
3930,0.0368277,0.0659398
3935,0.0368388,0.0659287
3940,0.0368498,0.0659176
3945,0.0368609,0.0659066
3950,0.0368719,0.0658955
3955,0.0368829,0.0658845
3960,0.0368939,0.0658736
3965,0.0369049,0.0658626
3970,0.0369158,0.0658517
3975,0.0369267,0.0658408
3980,0.0369376,0.0658299
3985,0.0369485,0.065819
3990,0.0369593,0.0658082
3995,0.0369701,0.0657974
4000,0.0369809,0.0657866
4005,0.0369917,0.0657758
4010,0.0370025,0.0657651
4015,0.0370132,0.0657544
4020,0.0370239,0.0657437
4025,0.0370346,0.065733
4030,0.0370452,0.0657224
4035,0.0370559,0.0657117
4040,0.0370665,0.0657011
4045,0.0370771,0.0656905
4050,0.0370876,0.06568
4055,0.0370982,0.0656695
4060,0.0371087,0.0656589
4065,0.0371192,0.0656485
4070,0.0371297,0.065638
4075,0.0371401,0.0656275
4080,0.0371506,0.0656171
4085,0.037161,0.0656067
4090,0.0371714,0.0655964
4095,0.0371817,0.065586
4100,0.0371921,0.0655757
4105,0.0372024,0.0655654
4110,0.0372127,0.0655551
4115,0.037223,0.0655448
4120,0.0372333,0.0655346
4125,0.0372435,0.0655244
4130,0.0372537,0.0655142
4135,0.0372639,0.065504
4140,0.0372741,0.0654938
4145,0.0372842,0.0654837
4150,0.0372943,0.0654736
4155,0.0373044,0.0654635
4160,0.0373145,0.0654534
4165,0.0373246,0.0654434
4170,0.0373346,0.0654334
4175,0.0373447,0.0654234
4180,0.0373547,0.0654134
4185,0.0373646,0.0654034
4190,0.0373746,0.0653935
4195,0.0373845,0.0653836
4200,0.0373944,0.0653737
4205,0.0374043,0.0653638
4210,0.0374142,0.065354
4215,0.037424,0.0653442
4220,0.0374339,0.0653343
4225,0.0374437,0.0653246
4230,0.0374535,0.0653148
4235,0.0374632,0.0653051
4240,0.037473,0.0652953
4245,0.0374827,0.0652856
4250,0.0374924,0.065276
4255,0.0375021,0.0652663
4260,0.0375118,0.0652567
4265,0.0375214,0.065247
4270,0.037531,0.0652374
4275,0.0375406,0.0652279
4280,0.0375502,0.0652183
4285,0.0375598,0.0652088
4290,0.0375693,0.0651993
4295,0.0375788,0.0651898
4300,0.0375883,0.0651803
4305,0.0375978,0.0651708
4310,0.0376073,0.0651614
4315,0.0376167,0.065152
4320,0.0376261,0.0651426
4325,0.0376355,0.0651332
4330,0.0376449,0.0651239
4335,0.0376543,0.0651145
4340,0.0376636,0.0651052
4345,0.0376729,0.0650959
4350,0.0376822,0.0650867
4355,0.0376915,0.0650774
4360,0.0377008,0.0650682
4365,0.03771,0.065059
4370,0.0377192,0.0650498
4375,0.0377284,0.0650406
4380,0.0377376,0.0650315
4385,0.0377468,0.0650223
4390,0.0377559,0.0650132
4395,0.037765,0.0650041
4400,0.0377741,0.0649951
4405,0.0377832,0.064986
4410,0.0377923,0.064977
4415,0.0378013,0.064968
4420,0.0378103,0.064959
4425,0.0378194,0.06495
4430,0.0378283,0.064941
4435,0.0378373,0.0649321
4440,0.0378463,0.0649232
4445,0.0378552,0.0649143
4450,0.0378641,0.0649054
4455,0.037873,0.0648965
4460,0.0378819,0.0648877
4465,0.0378907,0.0648789
4470,0.0378996,0.0648701
4475,0.0379084,0.0648613
4480,0.0379172,0.0648525
4485,0.037926,0.0648438
4490,0.0379347,0.0648351
4495,0.0379435,0.0648263
4500,0.0379522,0.0648177
4505,0.0379609,0.064809
4510,0.0379696,0.0648003
4515,0.0379782,0.0647917
4520,0.0379869,0.0647831
4525,0.0379955,0.0647745
4530,0.0380041,0.0647659
4535,0.0380127,0.0647574
4540,0.0380213,0.0647488
4545,0.0380299,0.0647403
4550,0.0380384,0.0647318
4555,0.0380469,0.0647233
4560,0.0380554,0.0647148
4565,0.0380639,0.0647064
4570,0.0380724,0.064698
4575,0.0380808,0.0646895
4580,0.0380893,0.0646811
4585,0.0380977,0.0646728
4590,0.0381061,0.0646644
4595,0.0381145,0.0646561
4600,0.0381228,0.0646477
4605,0.0381312,0.0646394
4610,0.0381395,0.0646312
4615,0.0381478,0.0646229
4620,0.0381561,0.0646146
4625,0.0381643,0.0646064
4630,0.0381726,0.0645982
4635,0.0381808,0.06459
4640,0.0381891,0.0645818
4645,0.0381973,0.0645736
4650,0.0382054,0.0645655
4655,0.0382136,0.0645574
4660,0.0382218,0.0645493
4665,0.0382299,0.0645412
4670,0.038238,0.0645331
4675,0.0382461,0.064525
4680,0.0382542,0.064517
4685,0.0382623,0.064509
4690,0.0382703,0.064501
4695,0.0382783,0.064493
4700,0.0382863,0.064485
4705,0.0382943,0.064477
4710,0.0383023,0.0644691
4715,0.0383103,0.0644612
4720,0.0383182,0.0644533
4725,0.0383261,0.0644454
4730,0.0383341,0.0644375
4735,0.0383419,0.0644297
4740,0.0383498,0.0644218
4745,0.0383577,0.064414
4750,0.0383655,0.0644062
4755,0.0383734,0.0643984
4760,0.0383812,0.0643907
4765,0.038389,0.0643829
4770,0.0383967,0.0643752
4775,0.0384045,0.0643675
4780,0.0384122,0.0643598
4785,0.03842,0.0643521
4790,0.0384277,0.0643444
4795,0.0384354,0.0643368
4800,0.0384431,0.0643291
4805,0.0384507,0.0643215
4810,0.0384584,0.0643139
4815,0.038466,0.0643063
4820,0.0384736,0.0642987
4825,0.0384812,0.0642912
4830,0.0384888,0.0642836
4835,0.0384963,0.0642761
4840,0.0385039,0.0642686
4845,0.0385114,0.0642611
4850,0.0385189,0.0642536
4855,0.0385264,0.0642462
4860,0.0385339,0.0642387
4865,0.0385414,0.0642313
4870,0.0385489,0.0642239
4875,0.0385563,0.0642165
4880,0.0385637,0.0642091
4885,0.0385711,0.0642018
4890,0.0385785,0.0641944
4895,0.0385859,0.0641871
4900,0.0385932,0.0641798
4905,0.0386006,0.0641725
4910,0.0386079,0.0641652
4915,0.0386152,0.0641579
4920,0.0386225,0.0641507
4925,0.0386298,0.0641434
4930,0.0386371,0.0641362
4935,0.0386443,0.064129
4940,0.0386516,0.0641218
4945,0.0386588,0.0641147
4950,0.038666,0.0641075
4955,0.0386732,0.0641004
4960,0.0386803,0.0640932
4965,0.0386875,0.0640861
4970,0.0386946,0.064079
4975,0.0387018,0.0640719
4980,0.0387089,0.0640649
4985,0.038716,0.0640578
4990,0.0387231,0.0640508
4995,0.0387301,0.0640437
5000,0.0387372,0.0640367
5005,0.0387442,0.0640297
5010,0.0387512,0.0640228
5015,0.0387583,0.0640158
5020,0.0387652,0.0640089
5025,0.0387722,0.0640019
5030,0.0387792,0.063995
5035,0.0387861,0.0639881
5040,0.0387931,0.0639812
5045,0.0388,0.0639743
5050,0.0388069,0.0639675
5055,0.0388138,0.0639606
5060,0.0388207,0.0639538
5065,0.0388275,0.063947
5070,0.0388344,0.0639402
5075,0.0388412,0.0639334
5080,0.038848,0.0639266
5085,0.0388548,0.0639199
5090,0.0388616,0.0639131
5095,0.0388684,0.0639064
5100,0.0388751,0.0638997
5105,0.0388819,0.063893
5110,0.0388886,0.0638863
5115,0.0388953,0.0638797
5120,0.038902,0.063873
5125,0.0389087,0.0638664
5130,0.0389154,0.0638597
5135,0.0389221,0.0638531
5140,0.0389287,0.0638465
5145,0.0389353,0.0638399
5150,0.0389419,0.0638334
5155,0.0389485,0.0638268
5160,0.0389551,0.0638203
5165,0.0389617,0.0638137
5170,0.0389683,0.0638072
5175,0.0389748,0.0638007
5180,0.0389814,0.0637942
5185,0.0389879,0.0637878
5190,0.0389944,0.0637813
5195,0.0390009,0.0637749
5200,0.0390073,0.0637684
5205,0.0390138,0.063762
5210,0.0390203,0.0637556
5215,0.0390267,0.0637492
5220,0.0390331,0.0637428
5225,0.0390395,0.0637365
5230,0.0390459,0.0637301
5235,0.0390523,0.0637238
5240,0.0390587,0.0637175
5245,0.039065,0.0637112
5250,0.0390714,0.0637049
5255,0.0390777,0.0636986
5260,0.039084,0.0636923
5265,0.0390903,0.0636861
5270,0.0390966,0.0636798
5275,0.0391029,0.0636736
5280,0.0391092,0.0636674
5285,0.0391154,0.0636612
5290,0.0391216,0.063655
5295,0.0391279,0.0636488
5300,0.0391341,0.0636427
5305,0.0391403,0.0636365
5310,0.0391464,0.0636304
5315,0.0391526,0.0636243
5320,0.0391588,0.0636181
5325,0.0391649,0.063612
5330,0.039171,0.063606
5335,0.0391772,0.0635999
5340,0.0391833,0.0635938
5345,0.0391894,0.0635878
5350,0.0391954,0.0635818
5355,0.0392015,0.0635757
5360,0.0392076,0.0635697
5365,0.0392136,0.0635638
5370,0.0392196,0.0635578
5375,0.0392256,0.0635518
5380,0.0392316,0.0635459
5385,0.0392376,0.0635399
5390,0.0392436,0.063534
5395,0.0392496,0.0635281
5400,0.0392555,0.0635222
5405,0.0392615,0.0635163
5410,0.0392674,0.0635104
5415,0.0392733,0.0635045
5420,0.0392792,0.0634987
5425,0.0392851,0.0634928
5430,0.039291,0.063487
5435,0.0392968,0.0634812
5440,0.0393027,0.0634754
5445,0.0393085,0.0634696
5450,0.0393143,0.0634638
5455,0.0393201,0.0634581
5460,0.039326,0.0634523
5465,0.0393317,0.0634466
5470,0.0393375,0.0634408
5475,0.0393433,0.0634351
5480,0.039349,0.0634294
5485,0.0393548,0.0634237
5490,0.0393605,0.063418
5495,0.0393662,0.0634124
5500,0.0393719,0.0634067
5505,0.0393776,0.0634011
5510,0.0393833,0.0633954
5515,0.039389,0.0633898
5520,0.0393946,0.0633842
5525,0.0394003,0.0633786
5530,0.0394059,0.063373
5535,0.0394115,0.0633675
5540,0.0394171,0.0633619
5545,0.0394227,0.0633564
5550,0.0394283,0.0633508
5555,0.0394339,0.0633453
5560,0.0394394,0.0633398
5565,0.039445,0.0633343
5570,0.0394505,0.0633288
5575,0.039456,0.0633233
5580,0.0394615,0.0633179
5585,0.039467,0.0633124
5590,0.0394725,0.063307
5595,0.039478,0.0633015
5600,0.0394835,0.0632961
5605,0.0394889,0.0632907
5610,0.0394944,0.0632853
5615,0.0394998,0.0632799
5620,0.0395052,0.0632745
5625,0.0395106,0.0632692
5630,0.039516,0.0632638
5635,0.0395214,0.0632585
5640,0.0395268,0.0632532
5645,0.0395322,0.0632479
5650,0.0395375,0.0632426
5655,0.0395429,0.0632373
5660,0.0395482,0.063232
5665,0.0395535,0.0632267
5670,0.0395588,0.0632214
5675,0.0395641,0.0632162
5680,0.0395694,0.063211
5685,0.0395747,0.0632057
5690,0.0395799,0.0632005
5695,0.0395852,0.0631953
5700,0.0395904,0.0631901
5705,0.0395956,0.0631849
5710,0.0396009,0.0631798
5715,0.0396061,0.0631746
5720,0.0396113,0.0631695
5725,0.0396164,0.0631643
5730,0.0396216,0.0631592
5735,0.0396268,0.0631541
5740,0.0396319,0.063149
5745,0.0396371,0.0631439
5750,0.0396422,0.0631388
5755,0.0396473,0.0631337
5760,0.0396524,0.0631287
5765,0.0396575,0.0631236
5770,0.0396626,0.0631186
5775,0.0396677,0.0631136
5780,0.0396728,0.0631085
5785,0.0396778,0.0631035
5790,0.0396829,0.0630985
5795,0.0396879,0.0630936
5800,0.0396929,0.0630886
5805,0.0396979,0.0630836
5810,0.0397029,0.0630787
5815,0.0397079,0.0630737
5820,0.0397129,0.0630688
5825,0.0397179,0.0630639
5830,0.0397228,0.063059
5835,0.0397278,0.0630541
5840,0.0397327,0.0630492
5845,0.0397376,0.0630443
5850,0.0397425,0.0630394
5855,0.0397474,0.0630346
5860,0.0397523,0.0630297
5865,0.0397572,0.0630249
5870,0.0397621,0.06302
5875,0.039767,0.0630152
5880,0.0397718,0.0630104
5885,0.0397767,0.0630056
5890,0.0397815,0.0630008
5895,0.0397863,0.0629961
5900,0.0397911,0.0629913
5905,0.0397959,0.0629865
5910,0.0398007,0.0629818
5915,0.0398055,0.0629771
5920,0.0398103,0.0629723
5925,0.0398151,0.0629676
5930,0.0398198,0.0629629
5935,0.0398245,0.0629582
5940,0.0398293,0.0629535
5945,0.039834,0.0629488
5950,0.0398387,0.0629442
5955,0.0398434,0.0629395
5960,0.0398481,0.0629349
5965,0.0398528,0.0629302
5970,0.0398575,0.0629256
5975,0.0398621,0.062921
5980,0.0398668,0.0629164
5985,0.0398714,0.0629118
5990,0.0398761,0.0629072
5995,0.0398807,0.0629026
6000,0.0398853,0.0628981
6005,0.0398899,0.0628935
6010,0.0398945,0.062889
6015,0.0398991,0.0628844
6020,0.0399036,0.0628799
6025,0.0399082,0.0628754
6030,0.0399128,0.0628709
6035,0.0399173,0.0628664
6040,0.0399218,0.0628619
6045,0.0399264,0.0628574
6050,0.0399309,0.0628529
6055,0.0399354,0.0628485
6060,0.0399399,0.062844
6065,0.0399444,0.0628396
6070,0.0399489,0.0628351
6075,0.0399533,0.0628307
6080,0.0399578,0.0628263
6085,0.0399622,0.0628219
6090,0.0399667,0.0628175
6095,0.0399711,0.0628131
6100,0.0399755,0.0628087
6105,0.0399799,0.0628044
6110,0.0399844,0.0628
6115,0.0399887,0.0627957
6120,0.0399931,0.0627913
6125,0.0399975,0.062787
6130,0.0400019,0.0627827
6135,0.0400062,0.0627784
6140,0.0400106,0.062774
6145,0.0400149,0.0627698
6150,0.0400192,0.0627655
6155,0.0400236,0.0627612
6160,0.0400279,0.0627569
6165,0.0400322,0.0627527
6170,0.0400365,0.0627484
6175,0.0400408,0.0627442
6180,0.040045,0.06274
6185,0.0400493,0.0627357
6190,0.0400535,0.0627315
6195,0.0400578,0.0627273
6200,0.040062,0.0627231
6205,0.0400663,0.0627189
6210,0.0400705,0.0627148
6215,0.0400747,0.0627106
6220,0.0400789,0.0627064
6225,0.0400831,0.0627023
6230,0.0400873,0.0626981
6235,0.0400915,0.062694
6240,0.0400956,0.0626899
6245,0.0400998,0.0626858
6250,0.0401039,0.0626817
6255,0.0401081,0.0626776
6260,0.0401122,0.0626735
6265,0.0401163,0.0626694
6270,0.0401204,0.0626653
6275,0.0401245,0.0626613
6280,0.0401286,0.0626572
6285,0.0401327,0.0626532
6290,0.0401368,0.0626491
6295,0.0401409,0.0626451
6300,0.0401449,0.0626411
6305,0.040149,0.0626371
6310,0.040153,0.0626331
6315,0.0401571,0.0626291
6320,0.0401611,0.0626251
6325,0.0401651,0.0626211
6330,0.0401691,0.0626172
6335,0.0401731,0.0626132
6340,0.0401771,0.0626093
6345,0.0401811,0.0626053
6350,0.0401851,0.0626014
6355,0.0401891,0.0625975
6360,0.040193,0.0625935
6365,0.040197,0.0625896
6370,0.0402009,0.0625857
6375,0.0402049,0.0625818
6380,0.0402088,0.0625779
6385,0.0402127,0.0625741
6390,0.0402166,0.0625702
6395,0.0402205,0.0625663
6400,0.0402244,0.0625625
6405,0.0402283,0.0625587
6410,0.0402322,0.0625548
6415,0.040236,0.062551
6420,0.0402399,0.0625472
6425,0.0402438,0.0625434
6430,0.0402476,0.0625396
6435,0.0402514,0.0625358
6440,0.0402553,0.062532
6445,0.0402591,0.0625282
6450,0.0402629,0.0625244
6455,0.0402667,0.0625207
6460,0.0402705,0.0625169
6465,0.0402743,0.0625132
6470,0.0402781,0.0625094
6475,0.0402818,0.0625057
6480,0.0402856,0.062502
6485,0.0402894,0.0624983
6490,0.0402931,0.0624946
6495,0.0402968,0.0624909
6500,0.0403006,0.0624872
6505,0.0403043,0.0624835
6510,0.040308,0.0624798
6515,0.0403117,0.0624761
6520,0.0403154,0.0624725
6525,0.0403191,0.0624688
6530,0.0403228,0.0624652
6535,0.0403265,0.0624616
6540,0.0403302,0.0624579
6545,0.0403338,0.0624543
6550,0.0403375,0.0624507
6555,0.0403411,0.0624471
6560,0.0403448,0.0624435
6565,0.0403484,0.0624399
6570,0.040352,0.0624363
6575,0.0403556,0.0624327
6580,0.0403592,0.0624292
6585,0.0403628,0.0624256
6590,0.0403664,0.0624221
6595,0.04037,0.0624185
6600,0.0403736,0.062415
6605,0.0403772,0.0624115
6610,0.0403807,0.0624079
6615,0.0403843,0.0624044
6620,0.0403878,0.0624009
6625,0.0403914,0.0623974
6630,0.0403949,0.0623939
6635,0.0403984,0.0623904
6640,0.0404019,0.062387
6645,0.0404054,0.0623835
6650,0.0404089,0.06238
6655,0.0404124,0.0623766
6660,0.0404159,0.0623731
6665,0.0404194,0.0623697
6670,0.0404229,0.0623663
6675,0.0404263,0.0623628
6680,0.0404298,0.0623594
6685,0.0404333,0.062356
6690,0.0404367,0.0623526
6695,0.0404401,0.0623492
6700,0.0404436,0.0623458
6705,0.040447,0.0623424
6710,0.0404504,0.0623391
6715,0.0404538,0.0623357
6720,0.0404572,0.0623323
6725,0.0404606,0.062329
6730,0.040464,0.0623256
6735,0.0404674,0.0623223
6740,0.0404707,0.062319
6745,0.0404741,0.0623156
6750,0.0404775,0.0623123
6755,0.0404808,0.062309
6760,0.0404841,0.0623057
6765,0.0404875,0.0623024
6770,0.0404908,0.0622991
6775,0.0404941,0.0622958
6780,0.0404975,0.0622926
6785,0.0405008,0.0622893
6790,0.0405041,0.062286
6795,0.0405074,0.0622828
6800,0.0405106,0.0622795
6805,0.0405139,0.0622763
6810,0.0405172,0.0622731
6815,0.0405205,0.0622698
6820,0.0405237,0.0622666
6825,0.040527,0.0622634
6830,0.0405302,0.0622602
6835,0.0405335,0.062257
6840,0.0405367,0.0622538
6845,0.0405399,0.0622506
6850,0.0405431,0.0622474
6855,0.0405463,0.0622443
6860,0.0405495,0.0622411
6865,0.0405527,0.0622379
6870,0.0405559,0.0622348
6875,0.0405591,0.0622316
6880,0.0405623,0.0622285
6885,0.0405655,0.0622254
6890,0.0405686,0.0622222
6895,0.0405718,0.0622191
6900,0.0405749,0.062216
6905,0.0405781,0.0622129
6910,0.0405812,0.0622098
6915,0.0405843,0.0622067
6920,0.0405875,0.0622036
6925,0.0405906,0.0622005
6930,0.0405937,0.0621975
6935,0.0405968,0.0621944
6940,0.0405999,0.0621913
6945,0.040603,0.0621883
6950,0.0406061,0.0621852
6955,0.0406091,0.0621822
6960,0.0406122,0.0621792
6965,0.0406153,0.0621761
6970,0.0406183,0.0621731
6975,0.0406214,0.0621701
6980,0.0406244,0.0621671
6985,0.0406275,0.0621641
6990,0.0406305,0.0621611
6995,0.0406335,0.0621581
7000,0.0406366,0.0621551
7005,0.0406396,0.0621521
7010,0.0406426,0.0621492
7015,0.0406456,0.0621462
7020,0.0406486,0.0621433
7025,0.0406516,0.0621403
7030,0.0406545,0.0621374
7035,0.0406575,0.0621344
7040,0.0406605,0.0621315
7045,0.0406634,0.0621286
7050,0.0406664,0.0621256
7055,0.0406694,0.0621227
7060,0.0406723,0.0621198
7065,0.0406752,0.0621169
7070,0.0406782,0.062114
7075,0.0406811,0.0621111
7080,0.040684,0.0621083
7085,0.0406869,0.0621054
7090,0.0406898,0.0621025
7095,0.0406927,0.0620996
7100,0.0406956,0.0620968
7105,0.0406985,0.0620939
7110,0.0407014,0.0620911
7115,0.0407043,0.0620882
7120,0.0407071,0.0620854
7125,0.04071,0.0620826
7130,0.0407129,0.0620798
7135,0.0407157,0.0620769
7140,0.0407186,0.0620741
7145,0.0407214,0.0620713
7150,0.0407242,0.0620685
7155,0.0407271,0.0620657
7160,0.0407299,0.062063
7165,0.0407327,0.0620602
7170,0.0407355,0.0620574
7175,0.0407383,0.0620546
7180,0.0407411,0.0620519
7185,0.0407439,0.0620491
7190,0.0407467,0.0620464
7195,0.0407495,0.0620436
7200,0.0407522,0.0620409
7205,0.040755,0.0620381
7210,0.0407578,0.0620354
7215,0.0407605,0.0620327
7220,0.0407633,0.06203
7225,0.040766,0.0620273
7230,0.0407688,0.0620246
7235,0.0407715,0.0620219
7240,0.0407742,0.0620192
7245,0.040777,0.0620165
7250,0.0407797,0.0620138
7255,0.0407824,0.0620111
7260,0.0407851,0.0620084
7265,0.0407878,0.0620058
7270,0.0407905,0.0620031
7275,0.0407932,0.0620005
7280,0.0407958,0.0619978
7285,0.0407985,0.0619952
7290,0.0408012,0.0619925
7295,0.0408039,0.0619899
7300,0.0408065,0.0619873
7305,0.0408092,0.0619847
7310,0.0408118,0.0619821
7315,0.0408145,0.0619794
7320,0.0408171,0.0619768
7325,0.0408197,0.0619742
7330,0.0408224,0.0619717
7335,0.040825,0.0619691
7340,0.0408276,0.0619665
7345,0.0408302,0.0619639
7350,0.0408328,0.0619613
7355,0.0408354,0.0619588
7360,0.040838,0.0619562
7365,0.0408406,0.0619537
7370,0.0408432,0.0619511
7375,0.0408457,0.0619486
7380,0.0408483,0.061946
7385,0.0408509,0.0619435
7390,0.0408534,0.061941
7395,0.040856,0.0619384
7400,0.0408585,0.0619359
7405,0.0408611,0.0619334
7410,0.0408636,0.0619309
7415,0.0408661,0.0619284
7420,0.0408687,0.0619259
7425,0.0408712,0.0619234
7430,0.0408737,0.0619209
7435,0.0408762,0.0619185
7440,0.0408787,0.061916
7445,0.0408812,0.0619135
7450,0.0408837,0.0619111
7455,0.0408862,0.0619086
7460,0.0408887,0.0619062
7465,0.0408912,0.0619037
7470,0.0408937,0.0619013
7475,0.0408961,0.0618988
7480,0.0408986,0.0618964
7485,0.040901,0.061894
7490,0.0409035,0.0618915
7495,0.040906,0.0618891
7500,0.0409084,0.0618867
7505,0.0409108,0.0618843
7510,0.0409133,0.0618819
7515,0.0409157,0.0618795
7520,0.0409181,0.0618771
7525,0.0409205,0.0618747
7530,0.0409229,0.0618724
7535,0.0409254,0.06187
7540,0.0409278,0.0618676
7545,0.0409302,0.0618652
7550,0.0409325,0.0618629
7555,0.0409349,0.0618605
7560,0.0409373,0.0618582
7565,0.0409397,0.0618558
7570,0.0409421,0.0618535
7575,0.0409444,0.0618512
7580,0.0409468,0.0618488
7585,0.0409491,0.0618465
7590,0.0409515,0.0618442
7595,0.0409538,0.0618419
7600,0.0409562,0.0618395
7605,0.0409585,0.0618372
7610,0.0409609,0.0618349
7615,0.0409632,0.0618326
7620,0.0409655,0.0618304
7625,0.0409678,0.0618281
7630,0.0409701,0.0618258
7635,0.0409724,0.0618235
7640,0.0409747,0.0618212
7645,0.040977,0.061819
7650,0.0409793,0.0618167
7655,0.0409816,0.0618144
7660,0.0409839,0.0618122
7665,0.0409862,0.0618099
7670,0.0409885,0.0618077
7675,0.0409907,0.0618055
7680,0.040993,0.0618032
7685,0.0409953,0.061801
7690,0.0409975,0.0617988
7695,0.0409998,0.0617966
7700,0.041002,0.0617943
7705,0.0410042,0.0617921
7710,0.0410065,0.0617899
7715,0.0410087,0.0617877
7720,0.0410109,0.0617855
7725,0.0410132,0.0617833
7730,0.0410154,0.0617812
7735,0.0410176,0.061779
7740,0.0410198,0.0617768
7745,0.041022,0.0617746
7750,0.0410242,0.0617725
7755,0.0410264,0.0617703
7760,0.0410286,0.0617681
7765,0.0410308,0.061766
7770,0.0410329,0.0617638
7775,0.0410351,0.0617617
7780,0.0410373,0.0617595
7785,0.0410394,0.0617574
7790,0.0410416,0.0617553
7795,0.0410438,0.0617531
7800,0.0410459,0.061751
7805,0.0410481,0.0617489
7810,0.0410502,0.0617468
7815,0.0410523,0.0617447
7820,0.0410545,0.0617426
7825,0.0410566,0.0617405
7830,0.0410587,0.0617384
7835,0.0410608,0.0617363
7840,0.041063,0.0617342
7845,0.0410651,0.0617321
7850,0.0410672,0.06173
7855,0.0410693,0.061728
7860,0.0410714,0.0617259
7865,0.0410735,0.0617238
7870,0.0410756,0.0617218
7875,0.0410776,0.0617197
7880,0.0410797,0.0617177
7885,0.0410818,0.0617156
7890,0.0410839,0.0617136
7895,0.0410859,0.0617115
7900,0.041088,0.0617095
7905,0.0410901,0.0617075
7910,0.0410921,0.0617054
7915,0.0410942,0.0617034
7920,0.0410962,0.0617014
7925,0.0410982,0.0616994
7930,0.0411003,0.0616974
7935,0.0411023,0.0616954
7940,0.0411043,0.0616934
7945,0.0411064,0.0616914
7950,0.0411084,0.0616894
7955,0.0411104,0.0616874
7960,0.0411124,0.0616854
7965,0.0411144,0.0616834
7970,0.0411164,0.0616815
7975,0.0411184,0.0616795
7980,0.0411204,0.0616775
7985,0.0411224,0.0616756
7990,0.0411244,0.0616736
7995,0.0411264,0.0616716
8000,0.0411283,0.0616697
8005,0.0411303,0.0616678
8010,0.0411323,0.0616658
8015,0.0411343,0.0616639
8020,0.0411362,0.0616619
8025,0.0411382,0.06166
8030,0.0411401,0.0616581
8035,0.0411421,0.0616562
8040,0.041144,0.0616542
8045,0.041146,0.0616523
8050,0.0411479,0.0616504
8055,0.0411498,0.0616485
8060,0.0411517,0.0616466
8065,0.0411537,0.0616447
8070,0.0411556,0.0616428
8075,0.0411575,0.0616409
8080,0.0411594,0.0616391
8085,0.0411613,0.0616372
8090,0.0411632,0.0616353
8095,0.0411651,0.0616334
8100,0.041167,0.0616316
8105,0.0411689,0.0616297
8110,0.0411708,0.0616278
8115,0.0411727,0.061626
8120,0.0411746,0.0616241
8125,0.0411764,0.0616223
8130,0.0411783,0.0616204
8135,0.0411802,0.0616186
8140,0.041182,0.0616167
8145,0.0411839,0.0616149
8150,0.0411857,0.0616131
8155,0.0411876,0.0616113
8160,0.0411894,0.0616094
8165,0.0411913,0.0616076
8170,0.0411931,0.0616058
8175,0.041195,0.061604
8180,0.0411968,0.0616022
8185,0.0411986,0.0616004
8190,0.0412005,0.0615986
8195,0.0412023,0.0615968
8200,0.0412041,0.061595
8205,0.0412059,0.0615932
8210,0.0412077,0.0615914
8215,0.0412095,0.0615897
8220,0.0412113,0.0615879
8225,0.0412131,0.0615861
8230,0.0412149,0.0615843
8235,0.0412167,0.0615826
8240,0.0412185,0.0615808
8245,0.0412203,0.0615791
8250,0.041222,0.0615773
8255,0.0412238,0.0615755
8260,0.0412256,0.0615738
8265,0.0412274,0.0615721
8270,0.0412291,0.0615703
8275,0.0412309,0.0615686
8280,0.0412326,0.0615669
8285,0.0412344,0.0615651
8290,0.0412361,0.0615634
8295,0.0412379,0.0615617
8300,0.0412396,0.06156
8305,0.0412414,0.0615583
8310,0.0412431,0.0615565
8315,0.0412448,0.0615548
8320,0.0412465,0.0615531
8325,0.0412483,0.0615514
8330,0.04125,0.0615497
8335,0.0412517,0.061548
8340,0.0412534,0.0615464
8345,0.0412551,0.0615447
8350,0.0412568,0.061543
8355,0.0412585,0.0615413
8360,0.0412602,0.0615396
8365,0.0412619,0.061538
8370,0.0412636,0.0615363
8375,0.0412653,0.0615346
8380,0.041267,0.061533
8385,0.0412687,0.0615313
8390,0.0412703,0.0615297
8395,0.041272,0.061528
8400,0.0412737,0.0615264
8405,0.0412753,0.0615247
8410,0.041277,0.0615231
8415,0.0412787,0.0615215
8420,0.0412803,0.0615198
8425,0.041282,0.0615182
8430,0.0412836,0.0615166
8435,0.0412853,0.061515
8440,0.0412869,0.0615133
8445,0.0412885,0.0615117
8450,0.0412902,0.0615101
8455,0.0412918,0.0615085
8460,0.0412934,0.0615069
8465,0.0412951,0.0615053
8470,0.0412967,0.0615037
8475,0.0412983,0.0615021
8480,0.0412999,0.0615005
8485,0.0413015,0.0614989
8490,0.0413031,0.0614974
8495,0.0413047,0.0614958
8500,0.0413063,0.0614942
8505,0.0413079,0.0614926
8510,0.0413095,0.0614911
8515,0.0413111,0.0614895
8520,0.0413127,0.0614879
8525,0.0413143,0.0614864
8530,0.0413158,0.0614848
8535,0.0413174,0.0614833
8540,0.041319,0.0614817
8545,0.0413206,0.0614802
8550,0.0413221,0.0614786
8555,0.0413237,0.0614771
8560,0.0413253,0.0614755
8565,0.0413268,0.061474
8570,0.0413284,0.0614725
8575,0.0413299,0.0614709
8580,0.0413315,0.0614694
8585,0.041333,0.0614679
8590,0.0413345,0.0614664
8595,0.0413361,0.0614649
8600,0.0413376,0.0614634
8605,0.0413391,0.0614618
8610,0.0413407,0.0614603
8615,0.0413422,0.0614588
8620,0.0413437,0.0614573
8625,0.0413452,0.0614558
8630,0.0413467,0.0614544
8635,0.0413483,0.0614529
8640,0.0413498,0.0614514
8645,0.0413513,0.0614499
8650,0.0413528,0.0614484
8655,0.0413543,0.0614469
8660,0.0413558,0.0614455
8665,0.0413573,0.061444
8670,0.0413587,0.0614425
8675,0.0413602,0.0614411
8680,0.0413617,0.0614396
8685,0.0413632,0.0614381
8690,0.0413647,0.0614367
8695,0.0413661,0.0614352
8700,0.0413676,0.0614338
8705,0.0413691,0.0614323
8710,0.0413705,0.0614309
8715,0.041372,0.0614295
8720,0.0413735,0.061428
8725,0.0413749,0.0614266
8730,0.0413764,0.0614252
8735,0.0413778,0.0614237
8740,0.0413793,0.0614223
8745,0.0413807,0.0614209
8750,0.0413821,0.0614195
8755,0.0413836,0.0614181
8760,0.041385,0.0614166
8765,0.0413864,0.0614152
8770,0.0413879,0.0614138
8775,0.0413893,0.0614124
8780,0.0413907,0.061411
8785,0.0413921,0.0614096
8790,0.0413935,0.0614082
8795,0.041395,0.0614068
8800,0.0413964,0.0614055
8805,0.0413978,0.0614041
8810,0.0413992,0.0614027
8815,0.0414006,0.0614013
8820,0.041402,0.0613999
8825,0.0414034,0.0613986
8830,0.0414047,0.0613972
8835,0.0414061,0.0613958
8840,0.0414075,0.0613945
8845,0.0414089,0.0613931
8850,0.0414103,0.0613917
8855,0.0414117,0.0613904
8860,0.041413,0.061389
8865,0.0414144,0.0613877
8870,0.0414158,0.0613863
8875,0.0414171,0.061385
8880,0.0414185,0.0613836
8885,0.0414199,0.0613823
8890,0.0414212,0.061381
8895,0.0414226,0.0613796
8900,0.0414239,0.0613783
8905,0.0414253,0.061377
8910,0.0414266,0.0613756
8915,0.041428,0.0613743
8920,0.0414293,0.061373
8925,0.0414306,0.0613717
8930,0.041432,0.0613704
8935,0.0414333,0.0613691
8940,0.0414346,0.0613677
8945,0.0414359,0.0613664
8950,0.0414373,0.0613651
8955,0.0414386,0.0613638
8960,0.0414399,0.0613625
8965,0.0414412,0.0613612
8970,0.0414425,0.06136
8975,0.0414438,0.0613587
8980,0.0414451,0.0613574
8985,0.0414464,0.0613561
8990,0.0414477,0.0613548
8995,0.041449,0.0613535
9000,0.0414503,0.0613523
9005,0.0414516,0.061351
9010,0.0414529,0.0613497
9015,0.0414542,0.0613485
9020,0.0414555,0.0613472
9025,0.0414568,0.0613459
9030,0.041458,0.0613447
9035,0.0414593,0.0613434
9040,0.0414606,0.0613422
9045,0.0414619,0.0613409
9050,0.0414631,0.0613397
9055,0.0414644,0.0613384
9060,0.0414657,0.0613372
9065,0.0414669,0.0613359
9070,0.0414682,0.0613347
9075,0.0414694,0.0613334
9080,0.0414707,0.0613322
9085,0.0414719,0.061331
9090,0.0414732,0.0613298
9095,0.0414744,0.0613285
9100,0.0414757,0.0613273
9105,0.0414769,0.0613261
9110,0.0414781,0.0613249
9115,0.0414794,0.0613237
9120,0.0414806,0.0613224
9125,0.0414818,0.0613212
9130,0.041483,0.06132
9135,0.0414843,0.0613188
9140,0.0414855,0.0613176
9145,0.0414867,0.0613164
9150,0.0414879,0.0613152
9155,0.0414891,0.061314
9160,0.0414903,0.0613128
9165,0.0414915,0.0613117
9170,0.0414928,0.0613105
9175,0.041494,0.0613093
9180,0.0414952,0.0613081
9185,0.0414964,0.0613069
9190,0.0414975,0.0613057
9195,0.0414987,0.0613046
9200,0.0414999,0.0613034
9205,0.0415011,0.0613022
9210,0.0415023,0.0613011
9215,0.0415035,0.0612999
9220,0.0415047,0.0612987
9225,0.0415058,0.0612976
9230,0.041507,0.0612964
9235,0.0415082,0.0612953
9240,0.0415093,0.0612941
9245,0.0415105,0.061293
9250,0.0415117,0.0612918
9255,0.0415128,0.0612907
9260,0.041514,0.0612895
9265,0.0415152,0.0612884
9270,0.0415163,0.0612873
9275,0.0415175,0.0612861
9280,0.0415186,0.061285
9285,0.0415198,0.0612839
9290,0.0415209,0.0612827
9295,0.0415221,0.0612816
9300,0.0415232,0.0612805
9305,0.0415243,0.0612794
9310,0.0415255,0.0612782
9315,0.0415266,0.0612771
9320,0.0415277,0.061276
9325,0.0415289,0.0612749
9330,0.04153,0.0612738
9335,0.0415311,0.0612727
9340,0.0415322,0.0612716
9345,0.0415333,0.0612705
9350,0.0415345,0.0612694
9355,0.0415356,0.0612683
9360,0.0415367,0.0612672
9365,0.0415378,0.0612661
9370,0.0415389,0.061265
9375,0.04154,0.0612639
9380,0.0415411,0.0612628
9385,0.0415422,0.0612617
9390,0.0415433,0.0612607
9395,0.0415444,0.0612596
9400,0.0415455,0.0612585
9405,0.0415466,0.0612574
9410,0.0415477,0.0612564
9415,0.0415488,0.0612553
9420,0.0415498,0.0612542
9425,0.0415509,0.0612532
9430,0.041552,0.0612521
9435,0.0415531,0.061251
9440,0.0415541,0.06125
9445,0.0415552,0.0612489
9450,0.0415563,0.0612479
9455,0.0415574,0.0612468
9460,0.0415584,0.0612458
9465,0.0415595,0.0612447
9470,0.0415605,0.0612437
9475,0.0415616,0.0612426
9480,0.0415627,0.0612416
9485,0.0415637,0.0612406
9490,0.0415648,0.0612395
9495,0.0415658,0.0612385
9500,0.0415669,0.0612375
9505,0.0415679,0.0612364
9510,0.041569,0.0612354
9515,0.04157,0.0612344
9520,0.041571,0.0612333
9525,0.0415721,0.0612323
9530,0.0415731,0.0612313
9535,0.0415741,0.0612303
9540,0.0415752,0.0612293
9545,0.0415762,0.0612283
9550,0.0415772,0.0612273
9555,0.0415782,0.0612262
9560,0.0415793,0.0612252
9565,0.0415803,0.0612242
9570,0.0415813,0.0612232
9575,0.0415823,0.0612222
9580,0.0415833,0.0612212
9585,0.0415843,0.0612202
9590,0.0415853,0.0612192
9595,0.0415864,0.0612183
9600,0.0415874,0.0612173
9605,0.0415884,0.0612163
9610,0.0415894,0.0612153
9615,0.0415904,0.0612143
9620,0.0415913,0.0612133
9625,0.0415923,0.0612124
9630,0.0415933,0.0612114
9635,0.0415943,0.0612104
9640,0.0415953,0.0612094
9645,0.0415963,0.0612085
9650,0.0415973,0.0612075
9655,0.0415983,0.0612065
9660,0.0415992,0.0612056
9665,0.0416002,0.0612046
9670,0.0416012,0.0612036
9675,0.0416022,0.0612027
9680,0.0416031,0.0612017
9685,0.0416041,0.0612008
9690,0.0416051,0.0611998
9695,0.041606,0.0611989
9700,0.041607,0.0611979
9705,0.041608,0.061197
9710,0.0416089,0.061196
9715,0.0416099,0.0611951
9720,0.0416108,0.0611942
9725,0.0416118,0.0611932
9730,0.0416127,0.0611923
9735,0.0416137,0.0611913
9740,0.0416146,0.0611904
9745,0.0416156,0.0611895
9750,0.0416165,0.0611886
9755,0.0416174,0.0611876
9760,0.0416184,0.0611867
9765,0.0416193,0.0611858
9770,0.0416203,0.0611849
9775,0.0416212,0.0611839
9780,0.0416221,0.061183
9785,0.041623,0.0611821
9790,0.041624,0.0611812
9795,0.0416249,0.0611803
9800,0.0416258,0.0611794
9805,0.0416267,0.0611785
9810,0.0416277,0.0611776
9815,0.0416286,0.0611767
9820,0.0416295,0.0611758
9825,0.0416304,0.0611749
9830,0.0416313,0.061174
9835,0.0416322,0.0611731
9840,0.0416331,0.0611722
9845,0.041634,0.0611713
9850,0.0416349,0.0611704
9855,0.0416358,0.0611695
9860,0.0416367,0.0611686
9865,0.0416376,0.0611677
9870,0.0416385,0.0611669
9875,0.0416394,0.061166
9880,0.0416403,0.0611651
9885,0.0416412,0.0611642
9890,0.0416421,0.0611634
9895,0.041643,0.0611625
9900,0.0416439,0.0611616
9905,0.0416447,0.0611607
9910,0.0416456,0.0611599
9915,0.0416465,0.061159
9920,0.0416474,0.0611581
9925,0.0416483,0.0611573
9930,0.0416491,0.0611564
9935,0.04165,0.0611556
9940,0.0416509,0.0611547
9945,0.0416517,0.0611539
9950,0.0416526,0.061153
9955,0.0416535,0.0611522
9960,0.0416543,0.0611513
9965,0.0416552,0.0611505
9970,0.041656,0.0611496
9975,0.0416569,0.0611488
9980,0.0416578,0.0611479
9985,0.0416586,0.0611471
9990,0.0416595,0.0611462
9995,0.0416603,0.0611454
10000,0.0416612,0.0611446
10005,0.041662,0.0611437
10010,0.0416629,0.0611429
10015,0.0416637,0.0611421
10020,0.0416645,0.0611413
10025,0.0416654,0.0611404
10030,0.0416662,0.0611396
10035,0.041667,0.0611388
10040,0.0416679,0.061138
10045,0.0416687,0.0611371
10050,0.0416695,0.0611363
10055,0.0416704,0.0611355
10060,0.0416712,0.0611347
10065,0.041672,0.0611339
10070,0.0416728,0.0611331
10075,0.0416737,0.0611323
10080,0.0416745,0.0611315
10085,0.0416753,0.0611307
10090,0.0416761,0.0611299
10095,0.0416769,0.061129
10100,0.0416777,0.0611282
10105,0.0416786,0.0611275
10110,0.0416794,0.0611267
10115,0.0416802,0.0611259
10120,0.041681,0.0611251
10125,0.0416818,0.0611243
10130,0.0416826,0.0611235
10135,0.0416834,0.0611227
10140,0.0416842,0.0611219
10145,0.041685,0.0611211
10150,0.0416858,0.0611203
10155,0.0416866,0.0611196
10160,0.0416874,0.0611188
10165,0.0416881,0.061118
10170,0.0416889,0.0611172
10175,0.0416897,0.0611164
10180,0.0416905,0.0611157
10185,0.0416913,0.0611149
10190,0.0416921,0.0611141
10195,0.0416929,0.0611134
10200,0.0416936,0.0611126
10205,0.0416944,0.0611118
10210,0.0416952,0.0611111
10215,0.041696,0.0611103
10220,0.0416967,0.0611095
10225,0.0416975,0.0611088
10230,0.0416983,0.061108
10235,0.041699,0.0611073
10240,0.0416998,0.0611065
10245,0.0417006,0.0611058
10250,0.0417013,0.061105
10255,0.0417021,0.0611043
10260,0.0417029,0.0611035
10265,0.0417036,0.0611028
10270,0.0417044,0.061102
10275,0.0417051,0.0611013
10280,0.0417059,0.0611005
10285,0.0417066,0.0610998
10290,0.0417074,0.0610991
10295,0.0417081,0.0610983
10300,0.0417089,0.0610976
10305,0.0417096,0.0610969
10310,0.0417104,0.0610961
10315,0.0417111,0.0610954
10320,0.0417118,0.0610947
10325,0.0417126,0.0610939
10330,0.0417133,0.0610932
10335,0.041714,0.0610925
10340,0.0417148,0.0610918
10345,0.0417155,0.0610911
10350,0.0417162,0.0610903
10355,0.041717,0.0610896
10360,0.0417177,0.0610889
10365,0.0417184,0.0610882
10370,0.0417192,0.0610875
10375,0.0417199,0.0610868
10380,0.0417206,0.061086
10385,0.0417213,0.0610853
10390,0.041722,0.0610846
10395,0.0417228,0.0610839
10400,0.0417235,0.0610832
10405,0.0417242,0.0610825
10410,0.0417249,0.0610818
10415,0.0417256,0.0610811
10420,0.0417263,0.0610804
10425,0.041727,0.0610797
10430,0.0417277,0.061079
10435,0.0417284,0.0610783

